The GALAH Survey: Improving our understanding of confirmed and candidate planetary systems with large stellar surveys

Pioneering photometric, astrometric, and spectroscopic surveys are helping exoplanetary scientists better constrain the fundamental properties of stars within our galaxy, and the planets these stars host. In this study, we use the third data release from the stellar spectroscopic GALAH Survey, coupled with astrometric data of eDR3 from the \textit{Gaia} satellite, and other data from NASA's Exoplanet Archive, to refine our understanding of 279 confirmed and candidate exoplanet host stars and their exoplanets. This homogenously analysed data set comprises 105 confirmed exoplanets, along with 146 K2 candidates, 95 TESS Objects of Interest (TOIs) and 52 Community TOIs (CTOIs). Our analysis significantly shifts several previously (unknown) planet parameters while decreasing the uncertainties for others; Our radius estimates suggest that 35 planet candidates are more likely brown dwarfs or stellar companions due to their new radius values. We are able to refine the radii and masses of WASP-47 e, K2-106 b, and CoRoT-7 b to their most precise values yet, to less than 2.3\% and 8.5\% respectively. We also use stellar rotational values from GALAH to show that most planet candidates will have mass measurements that will be tough to obtain with current ground-based spectrographs. With GALAH's chemical abundances, we show through chemo-kinematics that there are five planet-hosts that are associated with the galaxy's thick disc, including NGTS-4, K2-183 and K2-337. Finally, we show there is no statistical difference between the chemical properties of hot Neptune and hot rocky exoplanet hosts, with the possibility that short-period rocky worlds might be the remnant cores of hotter, gaseous worlds.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> PLANETTABLE.csv <==
#Table A2 created 07/07/2021 03:11:54 UTC
#COLUMN TICID: TIC DR8 ID 
#COLUMN candID: Exoplanet / Candidate Name 
#COLUMN period: Orbital Period [days] 
#COLUMN e_period: Orbital Period Error [days] 
#COLUMN au: Semi-Major Axis [au] 
#COLUMN e_au: Semi-Major Axis Error [au] 
#COLUMN pl2st: Planet to Star Ratio (Rp/Rs) 
#COLUMN e_pl2st: Planet to Star Ratio Error (Rp/Rs) 
#COLUMN au2st: Semi-Major Axis to Stellar Radius Ratio (au/Rs) 
#COLUMN e_au2st: Semi-Major Axis to Stellar Radius Ratio Error (au/Rs) 
#COLUMN trandep: Planet Transit Depth [%] 
#COLUMN e_trandep: Planet Transit Depth Error [%] 
#COLUMN orbinc: Orbital Inclination [deg] 
#COLUMN e_orbinc: Orbital Inclination Error [deg] 
#COLUMN ecc: Orbital Eccentricity 
#COLUMN e_ecc: Orbital Eccentricity Error 
#COLUMN rvamp: Radial Velocity Semi-Amplitude [ms-1] 
#COLUMN e_rvamp: Radial Velocity Semi-Amplitude Error [ms-1] 
#COLUMN radius: Planet Radius [R_Earth] 
#COLUMN e_radius: Planet Radius Error [R_Earth] 
#COLUMN mass: Planet Mass [M_Earth] 
#COLUMN e_mass: Planet Mass Error [M_Earth] 
#COLUMN flag_mass: Planet Mass Flag (either mass or msini) 
#COLUMN density: Planet Density [gcm-3] 
#COLUMN e_density: Planet Density Error [gcm-3] 
#COLUMN seff: Planet Insolation Flux (Seff) [S_Earth] 
#COLUMN e_seff: Planet Insolation Flux (Seff) Error [S_Earth] 
#COLUMN eqtempwm: Well-Mixed Equilibrium Temperature [K] 
#COLUMN e_eqtempwm: Well-Mixed Equilibrium Temperature Error [K] 
#COLUMN eqtemphds: Hot-Dayside Equilibrium Temperature [K] 
#COLUMN e_eqtemphds: Hot-Dayside Equilibrium Temperature Error [K] 
#COLUMN surfGrav: Planet Surface Gravity (g) [ms-1] 
#COLUMN e_surfGrav: Planet Surface Gravity (g) Error [ms-1] 
#COLUMN escVel: Planet Escape Velocity (ve) [ms-1] 
#COLUMN e_escVel: Planet Escape Velocity (ve) Error [ms-1] 
#COLUMN flag_cat: Planet Designation Flag (either EXO K2 TOI or CTOI) 
#
TICID,candID,period,e_period,au,e_au,pl2st,e_pl2st,au2st,e_au2st,trandep,e_trandep,orbinc,e_orbinc,ecc,e_ecc,rvamp,e_rvamp,radius,e_radius,mass,e_mass,flag_mass,density,e_density,seff,e_seff,eqtempwm,e_eqtempwm,eqtemphds,e_eqtemphds,surfGrav,e_surfGrav,escVel,e_escVel,flag_cat
231663901,101.01,1.43034,0.00004,0.02410,0.00030,0.14131,0.00345,5.70560,0.11800,21.90892,0.26095,nan,nan,nan,nan,nan,nan,13.99000,0.25000,nan,nan,nan,nan,nan,1278.25000,91.66000,1381.00000,80.00000,1643.00000,95.00000,nan,nan,nan,nan,TOI
149603524,102.01,4.41194,0.00000,0.05560,0.00050,0.12396,0.00268,9.54650,0.16200,16.80631,0.00009,nan,nan,nan,nan,nan,nan,16.93000,0.26000,nan,nan,nan,nan,nan,644.66000,37.31000,1165.00000,66.00000,1385.00000,78.00000,nan,nan,nan,nan,TOI
355703913,111.01,2.10610,0.00007,0.03190,0.00050,0.11150,0.00350,7.41720,0.16000,13.58083,0.57385,nan,nan,nan,nan,nan,nan,11.25000,0.30000,nan,nan,nan,nan,nan,665.21000,62.22000,1172.00000,70.00000,1394.00000,83.00000,nan,nan,nan,nan,TOI
388104525,112.01,2.49980,0.00000,0.03720,0.00050,0.12086,0.00297,7.39820,0.15400,15.97191,0.00085,nan,nan,nan,nan,nan,nan,14.25000,0.25000,nan,nan,nan,nan,nan,824.99000,58.22000,1238.00000,72.00000,1473.00000,85.00000,nan,nan,nan,nan,TOI
220435095,147.01,3.42321,0.00001,0.04820,0.00080,0.09106,0.00296,4.23020,0.11400,9.03827,0.13722,nan,nan,nan,nan,nan,nan,24.35000,0.58000,nan,nan,nan,nan,nan,2486.37000,254.34000,1630.00000,99.00000,1939.00000,117.00000,nan,nan,nan,nan,TOI
271893367,150.01,5.85743,0.00004,0.06800,0.00080,0.08147,0.00229,9.56180,0.19700,7.23552,0.17960,nan,nan,nan,nan,nan,nan,13.59000,0.30000,nan,nan,nan,nan,nan,596.82000,38.47000,1143.00000,65.00000,1359.00000,78.00000,nan,nan,nan,nan,TOI
382302241,151.01,1.59783,0.00034,0.02520,0.00030,0.04138,0.00083,7.04380,0.11500,1.86221,0.00495,nan,nan,nan,nan,nan,nan,3.47000,0.05000,nan,nan,nan,nan,nan,557.00000,46.47000,1327.00000,31.00000,1578.00000,37.00000,nan,nan,nan,nan,TOI
140691463,157.01,2.08454,0.00000,0.03170,0.00060,0.11144,0.00285,6.30940,0.16500,13.56159,0.01795,nan,nan,nan,nan,nan,nan,13.12000,0.24000,nan,nan,nan,nan,nan,1043.03000,104.43000,1313.00000,79.00000,1561.00000,95.00000,nan,nan,nan,nan,TOI
179317684,163.01,4.23112,0.00000,0.05650,0.00040,0.08484,0.00209,7.28160,0.13300,7.83792,0.00064,nan,nan,nan,nan,nan,nan,15.43000,0.27000,nan,nan,nan,nan,nan,1292.22000,76.74000,1386.00000,79.00000,1648.00000,94.00000,nan,nan,nan,nan,TOI
55652896,216.01,34.55397,0.00011,0.19880,0.00150,0.11224,0.00205,53.33880,0.77100,13.75950,0.00656,nan,nan,nan,nan,nan,nan,9.81000,0.13000,nan,nan,nan,nan,nan,9.06000,0.62000,401.00000,23.00000,477.00000,27.00000,nan,nan,nan,nan,TOI
55652896,216.02,17.06972,0.00019,0.12420,0.00090,0.06064,0.00111,33.33370,0.48200,3.99307,0.00956,nan,nan,nan,nan,nan,nan,5.30000,0.08000,nan,nan,nan,nan,nan,23.21000,1.57000,550.00000,25.00000,654.00000,30.00000,nan,nan,nan,nan,TOI
350445771,258.01,3.19039,0.00011,0.04750,0.00070,0.05862,0.00235,5.05340,0.11900,3.73837,0.22681,nan,nan,nan,nan,nan,nan,12.91000,0.46000,nan,nan,nan,nan,nan,2933.27000,207.54000,1701.00000,98.00000,2023.00000,117.00000,nan,nan,nan,nan,TOI
382188882,276.01,4.80052,0.00061,0.05870,0.00080,0.07340,0.00259,7.71320,0.15400,5.86676,0.32601,nan,nan,nan,nan,nan,nan,13.11000,0.42000,nan,nan,nan,nan,nan,1002.14000,61.95000,1301.00000,74.00000,1547.00000,88.00000,nan,nan,nan,nan,TOI
38696105,281.01,5.57659,0.00003,0.06640,0.00040,0.02388,0.00059,9.81780,0.16700,0.61905,0.00086,nan,nan,nan,nan,nan,nan,3.79000,0.08000,nan,nan,nan,nan,nan,580.36000,34.71000,1341.00000,25.00000,1594.00000,29.00000,nan,nan,nan,nan,TOI
55452495,336.01,17.70758,0.00002,0.16080,0.00190,0.06940,0.00374,12.57020,0.41900,5.24590,0.32147,nan,nan,nan,nan,nan,nan,20.82000,0.91000,nan,nan,nan,nan,nan,838.24000,65.58000,1244.00000,72.00000,1479.00000,86.00000,nan,nan,nan,nan,TOI
70785910,348.01,0.49486,0.00004,0.01270,0.00030,0.06124,0.00183,1.69170,0.04900,4.07916,0.01550,nan,nan,nan,nan,nan,nan,10.75000,0.23000,nan,nan,nan,nan,nan,16586.47000,1458.43000,2622.00000,156.00000,3118.00000,186.00000,nan,nan,nan,nan,TOI
339733013,417.01,5.62145,0.00035,0.06300,0.00060,0.02587,0.00062,11.14180,0.20900,0.72773,0.00160,nan,nan,nan,nan,nan,nan,3.43000,0.06000,nan,nan,nan,nan,nan,409.76000,25.61000,1229.00000,23.00000,1461.00000,28.00000,nan,nan,nan,nan,TOI
169532369,425.01,3.60364,0.00032,0.05160,0.00050,0.07926,0.00224,6.42550,0.13900,6.84136,0.00336,nan,nan,nan,nan,nan,nan,14.94000,0.30000,nan,nan,nan,nan,nan,2155.84000,136.61000,1575.00000,90.00000,1873.00000,107.00000,nan,nan,nan,nan,TOI
13021029,439.01,3.85605,0.00024,0.05090,0.00050,0.09875,0.00231,8.12110,0.14900,10.63787,0.00143,nan,nan,nan,nan,nan,nan,14.53000,0.24000,nan,nan,nan,nan,nan,960.77000,60.56000,1287.00000,74.00000,1531.00000,88.00000,nan,nan,nan,nan,TOI
38603673,459.01,4.42805,0.00065,0.05660,0.00030,0.02615,0.00175,6.07850,0.09700,0.74397,0.09117,nan,nan,nan,nan,nan,nan,5.71000,0.37000,nan,nan,nan,nan,nan,2079.86000,109.54000,1692.00000,76.00000,2012.00000,90.00000,nan,nan,nan,nan,TOI
308307606,517.01,15.00263,0.00460,0.11420,0.00140,0.10260,0.00556,29.45190,0.59500,11.49821,1.11698,nan,nan,nan,nan,nan,nan,9.33000,0.48000,nan,nan,nan,nan,nan,38.25000,3.05000,575.00000,34.00000,683.00000,40.00000,nan,nan,nan,nan,TOI
309791156,533.01,19.57170,0.00011,0.13450,0.00100,0.04147,0.00080,37.07250,0.55000,1.87125,0.00278,nan,nan,nan,nan,nan,nan,3.53000,0.05000,nan,nan,nan,nan,nan,17.07000,1.17000,555.00000,11.00000,660.00000,13.00000,nan,nan,nan,nan,TOI
1103432,565.01,3.72789,0.00046,0.04960,0.00100,0.13361,0.00448,6.20620,0.17700,19.57126,0.54886,nan,nan,nan,nan,nan,nan,25.07000,0.64000,nan,nan,nan,nan,nan,1428.82000,119.60000,1421.00000,84.00000,1689.00000,99.00000,nan,nan,nan,nan,TOI
13349647,567.01,1.53737,0.00004,0.02600,0.00030,0.13900,0.00319,5.84710,0.11100,21.19209,0.22826,nan,nan,nan,nan,nan,nan,14.48000,0.24000,nan,nan,nan,nan,nan,1335.67000,90.47000,1397.00000,80.00000,1661.00000,95.00000,nan,nan,nan,nan,TOI
238197709,646.01,13.72560,0.00002,0.11960,0.00190,0.07480,0.00191,13.80120,0.32100,6.09721,0.05110,nan,nan,nan,nan,nan,nan,15.21000,0.29000,nan,nan,nan,nan,nan,282.03000,18.95000,948.00000,54.00000,1127.00000,65.00000,nan,nan,nan,nan,TOI
410450228,681.01,15.77731,0.00181,0.13790,0.00110,0.08110,0.00256,19.59000,0.38100,7.16215,0.26808,nan,nan,nan,nan,nan,nan,13.39000,0.35000,nan,nan,nan,nan,nan,371.08000,22.19000,1015.00000,58.00000,1207.00000,69.00000,nan,nan,nan,nan,TOI
55383975,694.01,48.05216,0.00103,0.25500,0.00230,0.12185,0.00290,55.13620,1.02000,16.23514,0.18639,nan,nan,nan,nan,nan,nan,13.22000,0.23000,nan,nan,nan,nan,nan,11.12000,0.72000,422.00000,24.00000,502.00000,29.00000,nan,nan,nan,nan,TOI
149302744,699.01,14.80106,0.00035,0.12400,0.00100,0.01003,0.00027,20.55560,0.35600,0.10858,0.00096,nan,nan,nan,nan,nan,nan,1.42000,0.03000,nan,nan,nan,nan,nan,145.77000,8.63000,925.00000,22.00000,1100.00000,26.00000,nan,nan,nan,nan,TOI
149302744,699.02,33.62111,0.00403,0.21430,0.00170,0.01816,0.00137,35.50940,0.61600,0.35806,0.04887,nan,nan,nan,nan,nan,nan,2.57000,0.19000,nan,nan,nan,nan,nan,48.82000,2.89000,722.00000,13.00000,859.00000,16.00000,nan,nan,nan,nan,TOI
391904697,705.01,47.02427,0.00556,0.24490,0.00230,0.03514,0.00229,63.85790,1.10800,1.34292,0.16245,nan,nan,nan,nan,nan,nan,3.16000,0.20000,nan,nan,nan,nan,nan,7.28000,0.53000,449.00000,9.00000,534.00000,11.00000,nan,nan,nan,nan,TOI
167342439,707.01,52.80913,0.00823,0.27570,0.00290,0.02553,0.00167,61.13410,1.19700,0.71111,0.08344,nan,nan,nan,nan,nan,nan,2.70000,0.17000,nan,nan,nan,nan,nan,9.96000,0.68000,485.00000,10.00000,577.00000,11.00000,nan,nan,nan,nan,TOI
38510224,711.01,18.38383,0.00017,0.12000,0.00070,0.03427,0.00059,40.01310,0.51500,1.27975,0.00569,nan,nan,nan,nan,nan,nan,2.41000,0.03000,nan,nan,nan,nan,nan,9.97000,0.69000,485.00000,10.00000,577.00000,12.00000,nan,nan,nan,nan,TOI
38571020,721.01,12.28753,0.00015,0.10540,0.00100,0.01676,0.00040,18.09480,0.33100,0.30405,0.00046,nan,nan,nan,nan,nan,nan,2.29000,0.04000,nan,nan,nan,nan,nan,163.70000,9.66000,977.00000,18.00000,1162.00000,21.00000,nan,nan,nan,nan,TOI
167418903,746.01,10.98029,0.00002,0.09340,0.00140,0.06378,0.00809,20.66440,0.46700,4.42796,1.06572,nan,nan,nan,nan,nan,nan,6.76000,0.85000,nan,nan,nan,nan,nan,97.78000,7.96000,727.00000,43.00000,864.00000,51.00000,nan,nan,nan,nan,TOI
14661418,751.01,4.72316,0.00027,0.05140,0.00060,0.15118,0.00325,14.35320,0.24200,25.12237,0.40072,nan,nan,nan,nan,nan,nan,12.71000,0.21000,nan,nan,nan,nan,nan,106.36000,8.88000,742.00000,44.00000,882.00000,52.00000,nan,nan,nan,nan,TOI
294301883,774.01,4.46542,0.00017,0.05370,0.00070,0.13286,0.00347,10.53590,0.23300,19.33328,0.17792,nan,nan,nan,nan,nan,nan,15.88000,0.30000,nan,nan,nan,nan,nan,460.57000,32.32000,1071.00000,62.00000,1273.00000,73.00000,nan,nan,nan,nan,TOI
375059587,786.01,12.66958,0.00026,0.10860,0.00110,0.01654,0.00041,19.41460,0.35700,0.29645,0.00069,nan,nan,nan,nan,nan,nan,2.17000,0.04000,nan,nan,nan,nan,nan,130.08000,8.26000,922.00000,17.00000,1097.00000,21.00000,nan,nan,nan,nan,TOI
294780517,792.01,15.64990,0.00076,0.11770,0.00140,0.04451,0.00403,28.91730,0.56900,2.15119,0.37168,nan,nan,nan,nan,nan,nan,4.25000,0.38000,nan,nan,nan,nan,nan,32.44000,2.72000,598.00000,29.00000,711.00000,34.00000,nan,nan,nan,nan,TOI
299945285,794.01,52.39211,0.00424,0.28590,0.00290,0.02152,0.00110,43.60230,0.81900,0.50194,0.04532,nan,nan,nan,nan,nan,nan,3.31000,0.16000,nan,nan,nan,nan,nan,34.99000,2.07000,664.00000,12.00000,790.00000,14.00000,nan,nan,nan,nan,TOI
278895705,795.01,8.76095,0.00005,0.08660,0.00090,0.02182,0.00052,15.82680,0.29100,0.51693,0.00652,nan,nan,nan,nan,nan,nan,2.80000,0.05000,nan,nan,nan,nan,nan,249.92000,15.62000,1086.00000,20.00000,1291.00000,24.00000,nan,nan,nan,nan,TOI
143526444,803.01,15.30225,0.00691,0.14590,0.00500,0.02493,0.00131,7.07120,0.27500,0.67547,0.06064,nan,nan,nan,nan,nan,nan,12.06000,0.59000,nan,nan,nan,nan,nan,783.32000,73.32000,1223.00000,72.00000,1454.00000,86.00000,nan,nan,nan,nan,TOI
388106759,810.01,28.30396,0.00052,0.17980,0.00190,0.01844,0.00052,28.48390,0.57700,0.36921,0.00592,nan,nan,nan,nan,nan,nan,2.73000,0.06000,nan,nan,nan,nan,nan,53.54000,3.63000,739.00000,15.00000,879.00000,17.00000,nan,nan,nan,nan,TOI
388106759,810.02,90.82486,0.00852,0.39110,0.00410,0.02127,0.00140,61.95560,1.24600,0.49187,0.05693,nan,nan,nan,nan,nan,nan,3.15000,0.20000,nan,nan,nan,nan,nan,11.32000,0.77000,501.00000,10.00000,596.00000,12.00000,nan,nan,nan,nan,TOI
73717937,819.01,16.25780,0.00279,0.13060,0.00140,0.08127,0.00267,21.54280,0.44300,7.20405,0.29411,nan,nan,nan,nan,nan,nan,11.56000,0.32000,nan,nan,nan,nan,nan,99.29000,6.74000,730.00000,42.00000,868.00000,50.00000,nan,nan,nan,nan,TOI
220029715,825.01,3.18522,0.00056,0.03990,0.00040,0.07207,0.00291,11.03880,0.18900,5.65539,0.38226,nan,nan,nan,nan,nan,nan,6.11000,0.23000,nan,nan,nan,nan,nan,199.98000,16.59000,869.00000,51.00000,1033.00000,61.00000,nan,nan,nan,nan,TOI
350332997,832.01,1.91602,0.00000,0.03250,0.00050,0.05185,0.00145,3.41920,0.08300,2.92565,0.01252,nan,nan,nan,nan,nan,nan,11.56000,0.23000,nan,nan,nan,nan,nan,3587.37000,293.74000,1788.00000,104.00000,2127.00000,124.00000,nan,nan,nan,nan,TOI
404340025,834.01,2.67554,0.00005,0.03920,0.00070,0.12074,0.00317,6.76740,0.17300,15.94869,0.09509,nan,nan,nan,nan,nan,nan,16.41000,0.31000,nan,nan,nan,nan,nan,1197.50000,102.85000,1359.00000,80.00000,1616.00000,96.00000,nan,nan,nan,nan,TOI
380886535,844.01,8.89959,0.00450,0.08670,0.00160,0.05933,0.00272,12.26910,0.31600,3.82853,0.28358,nan,nan,nan,nan,nan,nan,9.83000,0.41000,nan,nan,nan,nan,nan,325.96000,25.95000,982.00000,57.00000,1167.00000,68.00000,nan,nan,nan,nan,TOI
271596418,868.01,0.55611,0.00002,0.01310,0.00020,0.01316,0.00101,2.32630,0.04600,0.18770,0.02512,nan,nan,nan,nan,nan,nan,1.74000,0.13000,nan,nan,nan,nan,nan,7912.35000,513.37000,2511.00000,61.00000,2986.00000,72.00000,nan,nan,nan,nan,TOI
220459826,872.01,2.23955,0.00001,0.03140,0.00030,0.02069,0.00046,8.86050,0.14800,0.46697,0.00318,nan,nan,nan,nan,nan,nan,1.72000,0.03000,nan,nan,nan,nan,nan,295.09000,25.48000,1103.00000,31.00000,1312.00000,37.00000,nan,nan,nan,nan,TOI
14165625,875.01,11.02015,0.00232,0.08800,0.00070,0.03284,0.00242,27.32070,0.40300,1.16989,0.15975,nan,nan,nan,nan,nan,nan,2.48000,0.18000,nan,nan,nan,nan,nan,23.79000,1.84000,603.00000,13.00000,717.00000,16.00000,nan,nan,nan,nan,TOI
177162886,899.01,12.84536,0.00200,0.10760,0.00170,0.09234,0.00274,21.17310,0.49700,9.29444,0.27337,nan,nan,nan,nan,nan,nan,11.01000,0.26000,nan,nan,nan,nan,nan,95.96000,7.73000,723.00000,42.00000,860.00000,50.00000,nan,nan,nan,nan,TOI
238197638,903.01,7.27658,0.00002,0.08330,0.00100,0.03535,0.00095,8.39670,0.18200,1.35802,0.00080,nan,nan,nan,nan,nan,nan,8.23000,0.16000,nan,nan,nan,nan,nan,858.11000,56.36000,1252.00000,72.00000,1489.00000,85.00000,nan,nan,nan,nan,TOI
294869729,918.01,1.11401,0.00001,0.02290,0.00080,0.02278,0.00138,1.50340,0.07000,0.56473,0.04566,nan,nan,nan,nan,nan,nan,8.12000,0.42000,nan,nan,nan,nan,nan,11317.45000,1357.60000,2381.00000,148.00000,2832.00000,176.00000,nan,nan,nan,nan,TOI
278775625,921.01,5.12874,0.00002,0.05940,0.00060,0.02912,0.00070,11.99760,0.22600,0.92327,0.00092,nan,nan,nan,nan,nan,nan,3.38000,0.06000,nan,nan,nan,nan,nan,384.88000,24.43000,1210.00000,23.00000,1439.00000,27.00000,nan,nan,nan,nan,TOI
382068562,924.01,12.12753,0.00072,0.09910,0.00080,0.13863,0.00347,20.55250,0.35300,21.07533,0.52695,nan,nan,nan,nan,nan,nan,15.68000,0.31000,nan,nan,nan,nan,nan,91.38000,6.07000,715.00000,41.00000,850.00000,49.00000,nan,nan,nan,nan,TOI
300557619,928.01,30.57908,0.00067,0.19110,0.00280,0.11396,0.00308,36.22900,0.86500,14.17720,0.05593,nan,nan,nan,nan,nan,nan,14.10000,0.27000,nan,nan,nan,nan,nan,39.01000,2.99000,578.00000,34.00000,687.00000,40.00000,nan,nan,nan,nan,TOI
260417932,932.01,19.31070,0.00013,0.12810,0.00100,0.03554,0.00070,39.10960,0.58400,1.36889,0.00184,nan,nan,nan,nan,nan,nan,2.73000,0.04000,nan,nan,nan,nan,nan,11.93000,0.91000,508.00000,11.00000,604.00000,13.00000,nan,nan,nan,nan,TOI
260130483,933.01,88.93462,0.00042,0.38700,0.00370,0.06202,0.00160,47.06370,0.94600,4.18815,0.00093,nan,nan,nan,nan,nan,nan,11.96000,0.22000,nan,nan,nan,nan,nan,16.64000,1.18000,467.00000,27.00000,555.00000,32.00000,nan,nan,nan,nan,TOI
279999655,959.01,1.54104,0.00004,0.03180,0.00030,0.17501,0.00720,3.35260,0.09200,33.79264,1.18092,nan,nan,nan,nan,nan,nan,38.89000,1.23000,nan,nan,nan,nan,nan,13659.12000,948.43000,2498.00000,144.00000,2971.00000,171.00000,nan,nan,nan,nan,TOI
304021498,1031.01,5.65293,0.00037,0.06810,0.00070,0.03432,0.00081,7.83980,0.14800,1.28192,0.00126,nan,nan,nan,nan,nan,nan,6.99000,0.12000,nan,nan,nan,nan,nan,1160.77000,68.50000,1349.00000,77.00000,1605.00000,91.00000,nan,nan,nan,nan,TOI
201604954,1066.01,4.60618,0.00039,0.05390,0.00070,0.11747,0.00527,10.57300,0.22300,15.07984,1.12057,nan,nan,nan,nan,nan,nan,14.03000,0.58000,nan,nan,nan,nan,nan,362.87000,25.47000,1009.00000,58.00000,1200.00000,69.00000,nan,nan,nan,nan,TOI
140830390,1072.01,12.84289,0.00376,0.11510,0.00180,0.10119,0.00328,9.63130,0.23400,11.18207,0.39831,nan,nan,nan,nan,nan,nan,28.35000,0.74000,nan,nan,nan,nan,nan,444.44000,32.24000,1061.00000,61.00000,1261.00000,73.00000,nan,nan,nan,nan,TOI
426077080,1087.01,9.30992,0.00209,0.10590,0.00150,0.04713,0.00126,8.13940,0.19000,2.41301,0.00152,nan,nan,nan,nan,nan,nan,14.38000,0.27000,nan,nan,nan,nan,nan,1705.49000,147.64000,1484.00000,88.00000,1765.00000,105.00000,nan,nan,nan,nan,TOI
405862830,1126.01,1.62652,0.00048,0.02530,0.00020,0.03121,0.00063,7.27410,0.10300,1.06000,0.00144,nan,nan,nan,nan,nan,nan,2.55000,0.04000,nan,nan,nan,nan,nan,496.70000,34.43000,1290.00000,26.00000,1534.00000,31.00000,nan,nan,nan,nan,TOI
33878688,1210.01,79.36736,0.00451,0.33220,0.00340,0.03507,0.00166,94.56640,1.63900,1.33315,0.11125,nan,nan,nan,nan,nan,nan,2.89000,0.13000,nan,nan,nan,nan,nan,2.89000,0.23000,356.00000,8.00000,424.00000,9.00000,nan,nan,nan,nan,TOI
389924075,1212.01,105.58509,0.02152,0.42910,0.00450,0.02149,0.00165,85.09080,1.64700,0.50272,0.07132,nan,nan,nan,nan,nan,nan,2.54000,0.19000,nan,nan,nan,nan,nan,6.92000,0.45000,443.00000,8.00000,527.00000,10.00000,nan,nan,nan,nan,TOI
294781547,1218.01,13.77307,0.00031,0.10950,0.00110,0.02076,0.00141,27.07460,0.47200,0.47008,0.05816,nan,nan,nan,nan,nan,nan,1.97000,0.13000,nan,nan,nan,nan,nan,50.73000,3.37000,711.00000,17.00000,845.00000,21.00000,nan,nan,nan,nan,TOI
294981566,1219.01,1.91422,0.00003,0.03250,0.00030,0.01093,0.00029,4.31440,0.07900,0.13030,0.00035,nan,nan,nan,nan,nan,nan,1.93000,0.04000,nan,nan,nan,nan,nan,4275.56000,243.84000,2152.00000,50.00000,2560.00000,59.00000,nan,nan,nan,nan,TOI
150428703,1225.01,13.89593,0.00019,0.10900,0.00140,0.02902,0.00071,27.28830,0.55000,0.91349,0.00172,nan,nan,nan,nan,nan,nan,2.72000,0.05000,nan,nan,nan,nan,nan,48.37000,4.01000,720.00000,17.00000,856.00000,20.00000,nan,nan,nan,nan,TOI
177115354,1226.01,3.92876,0.00003,0.04780,0.00090,0.02425,0.00064,10.70210,0.26600,0.63969,0.00216,nan,nan,nan,nan,nan,nan,2.54000,0.05000,nan,nan,nan,nan,nan,365.95000,35.79000,1194.00000,32.00000,1420.00000,38.00000,nan,nan,nan,nan,TOI
139771134,1889.01,0.91344,0.00000,0.01710,0.00020,0.04816,0.00098,4.90410,0.08100,2.52183,0.00960,nan,nan,nan,nan,nan,nan,3.95000,0.06000,nan,nan,nan,nan,nan,820.99000,80.68000,1462.00000,39.00000,1739.00000,46.00000,nan,nan,nan,nan,TOI
19684256,1901.01,1.36672,0.00003,0.02340,0.00050,0.14421,0.00386,5.22170,0.13400,22.83258,0.00508,nan,nan,nan,nan,nan,nan,15.18000,0.29000,nan,nan,nan,nan,nan,1637.43000,154.34000,1469.00000,88.00000,1748.00000,105.00000,nan,nan,nan,nan,TOI
143143769,1926.01,1.33656,0.00061,0.02280,0.00030,0.04192,0.00167,5.90880,0.10600,1.91258,0.12487,nan,nan,nan,nan,nan,nan,3.79000,0.15000,nan,nan,nan,nan,nan,825.61000,62.09000,1464.00000,32.00000,1741.00000,38.00000,nan,nan,nan,nan,TOI
31268146,1948.01,3.64757,0.00006,0.04860,0.00050,0.01582,0.00038,7.63420,0.14900,0.27147,0.00049,nan,nan,nan,nan,nan,nan,2.36000,0.04000,nan,nan,nan,nan,nan,928.07000,59.85000,1508.00000,29.00000,1793.00000,34.00000,nan,nan,nan,nan,TOI
89535068,1983.01,6.10824,0.00063,0.06490,0.00080,0.03121,0.00716,14.44700,0.29200,1.05367,0.44214,nan,nan,nan,nan,nan,nan,3.29000,0.75000,nan,nan,nan,nan,nan,209.77000,14.45000,1040.00000,21.00000,1237.00000,25.00000,nan,nan,nan,nan,TOI
429295277,1998.01,1.10833,0.00032,0.02120,0.00030,0.03256,0.00077,3.42690,0.06800,1.15149,0.00190,nan,nan,nan,nan,nan,nan,4.72000,0.08000,nan,nan,nan,nan,nan,4625.50000,295.82000,2066.00000,95.00000,2456.00000,113.00000,nan,nan,nan,nan,TOI
237913194,2179.01,7.58318,0.00092,0.07630,0.00090,0.09142,0.00397,14.59220,0.29300,9.11190,0.64898,nan,nan,nan,nan,nan,nan,11.21000,0.45000,nan,nan,nan,nan,nan,203.38000,13.75000,873.00000,50.00000,1038.00000,59.00000,nan,nan,nan,nan,TOI
176956893,2184.01,6.90644,0.00240,0.08110,0.00100,0.04130,0.00170,6.08490,0.14500,1.85500,0.10658,nan,nan,nan,nan,nan,nan,12.91000,0.46000,nan,nan,nan,nan,nan,1276.00000,105.95000,1381.00000,81.00000,1642.00000,97.00000,nan,nan,nan,nan,TOI
260797169,2188.01,3.73576,0.00063,0.04770,0.00080,0.09329,0.00363,7.75210,0.19900,9.49704,0.51540,nan,nan,nan,nan,nan,nan,13.45000,0.45000,nan,nan,nan,nan,nan,789.95000,68.82000,1225.00000,72.00000,1456.00000,86.00000,nan,nan,nan,nan,TOI
277890574,2192.01,6.26346,0.00088,0.06670,0.00110,0.10427,0.00323,13.33650,0.32500,11.87239,0.36025,nan,nan,nan,nan,nan,nan,12.23000,0.30000,nan,nan,nan,nan,nan,216.33000,18.52000,885.00000,52.00000,1053.00000,62.00000,nan,nan,nan,nan,TOI
369455629,2199.01,3.37711,0.00033,0.04520,0.00050,0.06716,0.00209,7.94390,0.15700,4.91337,0.17822,nan,nan,nan,nan,nan,nan,8.97000,0.23000,nan,nan,nan,nan,nan,687.77000,46.24000,1184.00000,68.00000,1408.00000,81.00000,nan,nan,nan,nan,TOI
234330672,2217.01,3.82973,0.00051,0.05010,0.00080,0.08875,0.00274,8.38560,0.19800,8.59717,0.28319,nan,nan,nan,nan,nan,nan,12.43000,0.31000,nan,nan,nan,nan,nan,785.46000,63.04000,1223.00000,72.00000,1454.00000,85.00000,nan,nan,nan,nan,TOI
388130235,2239.01,92.19495,0.00031,0.42810,0.00920,0.06342,0.00160,30.80230,0.86000,4.37346,0.00813,nan,nan,nan,nan,nan,nan,20.67000,0.37000,nan,nan,nan,nan,nan,26.82000,2.14000,526.00000,31.00000,626.00000,36.00000,nan,nan,nan,nan,TOI
179580045,2248.01,62.16408,0.00103,0.33390,0.00390,0.06653,0.00159,42.36780,0.86400,4.82050,0.00234,nan,nan,nan,nan,nan,nan,12.30000,0.21000,nan,nan,nan,nan,nan,49.94000,3.05000,614.00000,35.00000,731.00000,42.00000,nan,nan,nan,nan,TOI
180991313,2330.01,2.20877,0.00021,0.03390,0.00040,0.08824,0.00222,6.04780,0.12400,8.49100,0.00359,nan,nan,nan,nan,nan,nan,11.61000,0.21000,nan,nan,nan,nan,nan,1399.57000,93.36000,1413.00000,81.00000,1681.00000,96.00000,nan,nan,nan,nan,TOI
286000547,2332.01,7.49190,0.00021,0.07390,0.00090,0.11739,0.00284,15.95730,0.33100,15.06549,0.03678,nan,nan,nan,nan,nan,nan,12.75000,0.22000,nan,nan,nan,nan,nan,154.11000,10.94000,814.00000,47.00000,968.00000,56.00000,nan,nan,nan,nan,TOI
279514271,2339.01,9.77275,0.00010,0.09740,0.00100,0.03729,0.00104,8.61890,0.18700,1.51022,0.00094,nan,nan,nan,nan,nan,nan,9.88000,0.20000,nan,nan,nan,nan,nan,554.51000,39.28000,1121.00000,65.00000,1334.00000,77.00000,nan,nan,nan,nan,TOI
177079323,2353.01,5.75216,0.00009,0.06880,0.00160,0.02704,0.00080,8.45510,0.25800,0.79288,0.00541,nan,nan,nan,nan,nan,nan,5.16000,0.11000,nan,nan,nan,nan,nan,1231.02000,111.33000,1483.00000,72.00000,1763.00000,86.00000,nan,nan,nan,nan,TOI
302924206,2362.01,6.94440,0.00002,0.07260,0.00130,0.06708,0.00177,10.67090,0.26700,4.89684,0.00945,nan,nan,nan,nan,nan,nan,10.71000,0.20000,nan,nan,nan,nan,nan,471.37000,37.99000,1077.00000,63.00000,1280.00000,75.00000,nan,nan,nan,nan,TOI
189620016,2372.01,1.17971,0.00017,0.02380,0.00030,0.06147,0.00235,2.07810,0.06000,4.11186,0.00804,nan,nan,nan,nan,nan,nan,16.53000,0.45000,nan,nan,nan,nan,nan,13338.14000,1043.18000,2483.00000,145.00000,2953.00000,172.00000,nan,nan,nan,nan,TOI
39080923,2381.01,5.04461,0.00048,0.05680,0.00070,0.12085,0.00478,10.51860,0.22200,15.97873,0.96255,nan,nan,nan,nan,nan,nan,15.32000,0.54000,nan,nan,nan,nan,nan,299.71000,30.60000,961.00000,58.00000,1142.00000,69.00000,nan,nan,nan,nan,TOI
299897516,2391.01,7.83243,0.00169,0.07530,0.00110,0.11894,0.00387,9.17770,0.22700,15.47905,0.43416,nan,nan,nan,nan,nan,nan,22.89000,0.57000,nan,nan,nan,nan,nan,423.24000,37.09000,1048.00000,62.00000,1246.00000,74.00000,nan,nan,nan,nan,TOI
142087638,2404.01,20.36449,0.00713,0.15050,0.00170,0.03469,0.00231,26.96380,0.56100,1.30596,0.15451,nan,nan,nan,nan,nan,nan,4.54000,0.29000,nan,nan,nan,nan,nan,75.29000,4.92000,738.00000,34.00000,877.00000,40.00000,nan,nan,nan,nan,TOI
248391319,2410.01,0.79895,0.00012,0.01590,0.00020,0.04793,0.00413,4.09580,0.07100,2.50423,0.40805,nan,nan,nan,nan,nan,nan,4.36000,0.37000,nan,nan,nan,nan,nan,1418.39000,104.48000,1537.00000,72.00000,1827.00000,86.00000,nan,nan,nan,nan,TOI
13093071,13093071.01,nan,nan,nan,nan,0.13967,0.00341,nan,nan,21.38100,0.54300,nan,nan,nan,nan,nan,nan,12.31000,0.24000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,CTOI
31869740,31869740.01,4.42930,0.00180,0.05430,0.00230,0.05920,0.00535,3.10430,0.14500,3.82102,0.64316,nan,nan,nan,nan,nan,nan,24.28000,2.13000,nan,nan,nan,nan,nan,2435.10000,311.28000,1622.00000,103.00000,1929.00000,122.00000,nan,nan,nan,nan,CTOI
72985912,72985912.01,1.68044,0.00058,0.02970,0.00030,0.04010,0.00116,3.08140,0.06700,1.74727,nan,nan,nan,nan,nan,nan,nan,9.06000,0.19000,nan,nan,nan,nan,nan,6140.56000,400.22000,2046.00000,117.00000,2433.00000,139.00000,nan,nan,nan,nan,CTOI
91369561,91369561.01,0.07708,nan,0.00440,0.00010,0.09275,0.00381,0.28060,0.00900,9.37521,nan,nan,nan,nan,nan,nan,nan,34.32000,1.00000,nan,nan,nan,nan,nan,1266277.02000,93407.71000,7751.00000,448.00000,9218.00000,533.00000,nan,nan,nan,nan,CTOI
91369561,91369561.02,3.99306,nan,0.06150,0.00070,0.27200,0.01112,3.89740,0.12000,83.46774,nan,nan,nan,nan,nan,nan,nan,100.68000,2.93000,nan,nan,nan,nan,nan,6554.50000,484.15000,2079.00000,120.00000,2473.00000,143.00000,nan,nan,nan,nan,CTOI
91369561,91369561.03,3.99236,nan,0.06150,0.00070,0.70945,0.02886,3.89740,0.12000,760.26402,nan,nan,nan,nan,nan,nan,nan,262.58000,7.55000,nan,nan,nan,nan,nan,6557.54000,484.70000,2080.00000,120.00000,2474.00000,143.00000,nan,nan,nan,nan,CTOI
95839645,95839645.01,0.89593,0.00017,0.01920,0.00040,0.06071,0.00193,2.51720,0.07400,4.00724,nan,nan,nan,nan,nan,nan,nan,10.85000,0.25000,nan,nan,nan,nan,nan,7136.22000,617.22000,2123.00000,125.00000,2524.00000,149.00000,nan,nan,nan,nan,CTOI
97975207,97975207.01,4.19000,nan,0.04780,0.00050,0.02551,0.00060,13.30860,0.22400,0.70487,nan,nan,nan,nan,nan,nan,nan,2.15000,0.04000,nan,nan,nan,nan,nan,145.39000,11.24000,949.00000,21.00000,1128.00000,25.00000,nan,nan,nan,nan,CTOI
118339710,118339710.01,nan,nan,nan,nan,0.06480,0.00283,nan,nan,4.56970,0.32577,nan,nan,nan,nan,nan,nan,10.99000,0.44000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,CTOI
139771134,139771134.01,0.91331,0.00002,0.01710,0.00020,0.07413,0.00251,4.90380,0.08100,5.98803,0.32577,nan,nan,nan,nan,nan,nan,6.08000,0.19000,nan,nan,nan,nan,nan,820.78000,80.53000,1236.00000,75.00000,1470.00000,89.00000,nan,nan,nan,nan,CTOI
140830390,140830390.01,12.82696,nan,0.11500,0.00180,0.09903,0.00274,9.62460,0.23400,10.70816,nan,nan,nan,nan,nan,nan,nan,27.75000,0.56000,nan,nan,nan,nan,nan,445.27000,32.23000,1062.00000,62.00000,1263.00000,73.00000,nan,nan,nan,nan,CTOI
141428309,141428309.01,nan,nan,nan,nan,0.11310,0.00281,nan,nan,13.98713,nan,nan,nan,nan,nan,nan,nan,14.52000,0.26000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,CTOI
141622065,141622065.01,2.95208,nan,0.04790,0.00090,0.92280,0.02473,3.00530,0.07900,2069.31839,nan,nan,nan,nan,nan,nan,nan,344.62000,6.52000,nan,nan,nan,nan,nan,9210.47000,645.15000,2264.00000,130.00000,2692.00000,155.00000,nan,nan,nan,nan,CTOI
141622065,141622065.02,3.00069,nan,0.04840,0.00090,0.90929,0.02440,3.03760,0.08000,1901.80647,nan,nan,nan,nan,nan,nan,nan,339.58000,6.46000,nan,nan,nan,nan,nan,9016.78000,631.30000,2252.00000,131.00000,2678.00000,155.00000,nan,nan,nan,nan,CTOI
141770592,141770592.01,12.12471,0.00019,0.11750,0.00160,0.03462,0.00092,8.32270,0.19000,1.30258,nan,nan,nan,nan,nan,nan,nan,11.46000,0.22000,nan,nan,nan,nan,nan,793.56000,54.17000,1227.00000,70.00000,1459.00000,84.00000,nan,nan,nan,nan,CTOI
142087638,142087638.01,0.00000,0.00000,nan,nan,0.04993,0.00527,nan,nan,2.71774,0.54300,nan,nan,nan,nan,nan,nan,6.54000,0.68000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,CTOI
167085203,167085203.01,15.51705,0.00017,0.12990,0.00160,0.06760,0.00181,19.07680,0.41600,4.96992,nan,nan,nan,nan,nan,nan,nan,10.80000,0.21000,nan,nan,nan,nan,nan,187.59000,12.94000,855.00000,49.00000,1017.00000,58.00000,nan,nan,nan,nan,CTOI
167792080,167792080.01,3.25350,nan,0.04580,0.00100,0.07406,0.00193,5.39880,0.14900,5.97089,nan,nan,nan,nan,nan,nan,nan,14.72000,0.29000,nan,nan,nan,nan,nan,1926.71000,172.95000,1531.00000,91.00000,1821.00000,108.00000,nan,nan,nan,nan,CTOI
176956893,176956893.01,6.90700,0.00100,0.08110,0.00100,0.03870,0.00411,6.08580,0.14500,1.62983,0.32577,nan,nan,nan,nan,nan,nan,12.10000,1.26000,nan,nan,nan,nan,nan,1276.08000,106.08000,1381.00000,81.00000,1642.00000,96.00000,nan,nan,nan,nan,CTOI
177079323,177079323.01,5.75159,0.00014,0.06880,0.00160,0.02751,0.00081,8.45310,0.25800,0.82221,nan,nan,nan,nan,nan,nan,nan,5.25000,0.11000,nan,nan,nan,nan,nan,1231.91000,110.69000,1483.00000,72.00000,1764.00000,85.00000,nan,nan,nan,nan,CTOI
177350401,177350401.01,12.07461,0.00007,0.10610,0.00120,0.06255,0.00161,19.23720,0.39600,4.25028,nan,nan,nan,nan,nan,nan,nan,8.09000,0.15000,nan,nan,nan,nan,nan,126.69000,8.75000,775.00000,45.00000,922.00000,53.00000,nan,nan,nan,nan,CTOI
179582003,179582003.01,104.61100,0.00400,0.44550,0.00580,0.07419,0.00704,91.57660,1.85500,5.98803,1.08628,nan,nan,nan,nan,nan,nan,8.46000,0.79000,nan,nan,nan,nan,nan,6.85000,0.64000,374.00000,22.00000,444.00000,26.00000,nan,nan,nan,nan,CTOI
180991313,180991313.01,2.20864,0.00010,0.03390,0.00040,0.08924,0.00229,6.04770,0.12400,8.68580,nan,nan,nan,nan,nan,nan,nan,11.74000,0.22000,nan,nan,nan,nan,nan,1399.59000,93.68000,1414.00000,81.00000,1681.00000,97.00000,nan,nan,nan,nan,CTOI
186072225,186072225.01,nan,nan,nan,nan,0.12162,0.00357,nan,nan,16.18899,0.54300,nan,nan,nan,nan,nan,nan,12.99000,0.31000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,CTOI
189620016,189620016.01,1.17951,0.00012,0.02380,0.00030,0.06960,0.00266,2.07740,0.06000,5.27318,nan,nan,nan,nan,nan,nan,nan,18.72000,0.51000,nan,nan,nan,nan,nan,13350.92000,1043.55000,2484.00000,145.00000,2954.00000,172.00000,nan,nan,nan,nan,CTOI
201256771,201256771.01,3.75486,nan,0.05050,0.00140,0.27334,0.00723,3.36000,0.11100,84.34287,nan,nan,nan,nan,nan,nan,nan,96.38000,1.84000,nan,nan,nan,nan,nan,2217.85000,205.76000,1586.00000,94.00000,1886.00000,112.00000,nan,nan,nan,nan,CTOI
201256771,201256771.02,3.76667,nan,0.05060,0.00140,0.29317,0.00776,3.36840,0.11100,97.59384,nan,nan,nan,nan,nan,nan,nan,103.35000,1.97000,nan,nan,nan,nan,nan,2209.34000,205.74000,1584.00000,94.00000,1884.00000,112.00000,nan,nan,nan,nan,CTOI
219322317,219322317.01,8.54600,0.00072,0.08270,0.00100,0.20329,0.00561,11.39070,0.25000,45.83735,0.71335,nan,nan,nan,nan,nan,nan,34.60000,0.70000,nan,nan,nan,nan,nan,290.06000,23.08000,953.00000,55.00000,1134.00000,66.00000,nan,nan,nan,nan,CTOI
220076110,220076110.01,4.80785,0.00022,0.05540,0.00110,0.09922,0.00263,11.31060,0.29800,10.74313,nan,nan,nan,nan,nan,nan,nan,11.39000,0.22000,nan,nan,nan,nan,nan,304.53000,34.10000,964.00000,59.00000,1147.00000,71.00000,nan,nan,nan,nan,CTOI
220402290,220402290.01,0.78333,nan,0.01680,0.00020,0.14113,0.00335,3.30280,0.06300,21.84594,nan,nan,nan,nan,nan,nan,nan,16.86000,0.29000,nan,nan,nan,nan,nan,4337.27000,273.05000,1876.00000,107.00000,2231.00000,127.00000,nan,nan,nan,nan,CTOI
220402290,220402290.02,0.72222,nan,0.01590,0.00020,0.19950,0.00474,3.12890,0.06000,44.09427,nan,nan,nan,nan,nan,nan,nan,23.83000,0.41000,nan,nan,nan,nan,nan,4835.90000,304.95000,1928.00000,110.00000,2293.00000,130.00000,nan,nan,nan,nan,CTOI
231630147,231630147.01,7.06437,0.00124,0.07610,0.00130,0.10812,0.00281,10.39160,0.25000,12.76703,nan,nan,nan,nan,nan,nan,nan,18.56000,0.35000,nan,nan,nan,nan,nan,403.23000,30.82000,1036.00000,60.00000,1232.00000,72.00000,nan,nan,nan,nan,CTOI
234504626,234504626.01,0.53410,0.00430,0.01230,0.00020,0.05910,0.00212,3.29740,0.05900,3.80674,0.21717,nan,nan,nan,nan,nan,nan,5.16000,0.17000,nan,nan,nan,nan,nan,2384.45000,192.02000,1750.00000,83.00000,2081.00000,99.00000,nan,nan,nan,nan,CTOI
237913194,237913194.01,15.16889,0.00004,0.12110,0.00130,nan,nan,23.16380,0.46300,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,80.68000,5.47000,nan,nan,nan,nan,nan,nan,nan,nan,CTOI
243417115,243417115.01,0.00000,0.00000,nan,nan,0.04469,0.00585,nan,nan,2.17365,0.54300,nan,nan,nan,nan,nan,nan,4.76000,0.62000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,CTOI
260417932,260417932.02,7.98568,0.00028,0.07110,0.00060,0.02174,0.00048,21.70820,0.32300,0.51476,nan,nan,nan,nan,nan,nan,nan,1.67000,0.03000,nan,nan,nan,nan,nan,38.70000,2.94000,664.00000,17.00000,790.00000,21.00000,nan,nan,nan,nan,CTOI
278990954,278990954.01,0.00000,nan,nan,nan,0.03873,0.00342,nan,nan,1.62983,0.27147,nan,nan,nan,nan,nan,nan,9.67000,0.84000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,CTOI
279514271,279514271.01,9.77230,0.00036,0.09730,0.00100,0.04091,0.00115,8.61810,0.18800,1.81796,nan,nan,nan,nan,nan,nan,nan,10.84000,0.22000,nan,nan,nan,nan,nan,554.66000,39.46000,1121.00000,64.00000,1334.00000,77.00000,nan,nan,nan,nan,CTOI
286000547,286000547.01,7.49681,nan,0.07390,0.00090,0.11740,0.00291,15.96070,0.33300,15.06659,nan,nan,nan,nan,nan,nan,nan,12.75000,0.23000,nan,nan,nan,nan,nan,154.01000,10.98000,814.00000,47.00000,968.00000,56.00000,nan,nan,nan,nan,CTOI
287328202,287328202.01,3.83480,0.00011,0.05150,0.00080,0.03244,0.00089,7.23730,0.17000,1.14171,nan,nan,nan,nan,nan,nan,nan,5.41000,0.11000,nan,nan,nan,nan,nan,1135.25000,93.46000,1453.00000,70.00000,1728.00000,83.00000,nan,nan,nan,nan,CTOI
300903537,300903537.01,5.82361,nan,0.05880,0.00060,0.28828,0.00583,16.22490,0.27500,94.16304,nan,nan,nan,nan,nan,nan,nan,24.50000,0.36000,nan,nan,nan,nan,nan,81.87000,7.05000,695.00000,41.00000,826.00000,49.00000,nan,nan,nan,nan,CTOI
300903537,300903537.02,5.79861,nan,0.05860,0.00060,0.10049,0.00208,16.17470,0.27300,11.02043,nan,nan,nan,nan,nan,nan,nan,8.54000,0.13000,nan,nan,nan,nan,nan,82.37000,7.06000,696.00000,41.00000,828.00000,49.00000,nan,nan,nan,nan,CTOI
300903537,300903537.03,nan,nan,nan,nan,0.05872,0.00125,nan,nan,3.74783,nan,nan,nan,nan,nan,nan,nan,4.99000,0.08000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,CTOI
302924206,302924206.01,6.94351,0.00032,0.07260,0.00130,0.06613,0.00181,10.67030,0.26700,4.75615,nan,nan,nan,nan,nan,nan,nan,10.56000,0.21000,nan,nan,nan,nan,nan,471.25000,38.04000,1077.00000,63.00000,1281.00000,75.00000,nan,nan,nan,nan,CTOI
349373226,349373226.01,0.60807,nan,0.01450,0.00020,0.02124,0.00055,2.32130,0.05100,0.49086,nan,nan,nan,nan,nan,nan,nan,3.12000,0.06000,nan,nan,nan,nan,nan,14146.10000,901.12000,2980.00000,57.00000,3543.00000,68.00000,nan,nan,nan,nan,CTOI
350432166,350432166.01,35.78601,0.00120,0.23420,0.00250,0.03744,0.00098,27.63900,0.57400,1.52218,nan,nan,nan,nan,nan,nan,nan,7.44000,0.15000,nan,nan,nan,nan,nan,85.10000,5.80000,702.00000,40.00000,835.00000,48.00000,nan,nan,nan,nan,CTOI
350480660,350480660.01,4.46300,0.01500,0.05580,0.00060,0.16207,0.00457,10.19770,0.22800,28.88498,nan,nan,nan,nan,nan,nan,nan,20.81000,0.42000,nan,nan,nan,nan,nan,596.01000,40.74000,1142.00000,66.00000,1358.00000,78.00000,nan,nan,nan,nan,CTOI
372851967,372851967.01,0.27472,nan,0.00900,0.00020,0.02808,0.00076,1.16970,0.02500,0.85698,nan,nan,nan,nan,nan,nan,nan,5.04000,0.10000,nan,nan,nan,nan,nan,48630.76000,3404.62000,3719.00000,172.00000,4422.00000,205.00000,nan,nan,nan,nan,CTOI
372909372,372909372.01,9.01803,0.00015,0.08860,0.00100,0.03240,0.00083,14.26740,0.28800,1.14171,nan,nan,nan,nan,nan,nan,nan,4.72000,0.09000,nan,nan,nan,nan,nan,280.25000,18.80000,1025.00000,47.00000,1219.00000,56.00000,nan,nan,nan,nan,CTOI
372909935,372909935.01,3.61247,nan,0.05120,0.00050,0.09842,0.00262,6.87380,0.14000,10.57198,nan,nan,nan,nan,nan,nan,nan,17.19000,0.33000,nan,nan,nan,nan,nan,2529.02000,168.71000,1638.00000,94.00000,1948.00000,112.00000,nan,nan,nan,nan,CTOI
382200986,382200986.01,92.49514,0.00245,0.36990,0.00360,0.10529,0.00223,107.84860,1.87500,12.10808,nan,nan,nan,nan,nan,nan,nan,8.47000,0.13000,nan,nan,nan,nan,nan,2.08000,0.18000,277.00000,16.00000,330.00000,19.00000,nan,nan,nan,nan,CTOI
388128308,388128308.01,1.19372,nan,0.02430,0.00040,0.06070,0.00187,2.66060,0.06800,4.00680,nan,nan,nan,nan,nan,nan,nan,12.98000,0.29000,nan,nan,nan,nan,nan,9073.03000,622.31000,2255.00000,129.00000,2682.00000,154.00000,nan,nan,nan,nan,CTOI
82054726,EPIC 201155177.01,6.68767,0.00035,0.06320,0.00070,0.03227,0.00133,18.96470,0.38000,0.10420,0.00690,nan,nan,nan,nan,nan,nan,2.52000,0.10000,nan,nan,nan,nan,nan,55.68000,7.04000,746.00000,25.00000,887.00000,30.00000,nan,nan,nan,nan,K2
49504409,EPIC 201160662.01,1.53741,0.00001,0.02760,0.00060,0.12070,0.00534,3.04550,0.11500,1.45640,0.00690,nan,nan,nan,nan,nan,nan,25.64000,0.80000,nan,nan,nan,nan,nan,8377.58000,792.78000,2210.00000,132.00000,2628.00000,157.00000,nan,nan,nan,nan,K2
53210555,EPIC 201393098.01,28.69110,0.00370,0.18310,0.00240,0.02609,0.00095,24.56970,0.58900,0.06810,0.00310,nan,nan,nan,nan,nan,nan,4.56000,0.14000,nan,nan,nan,nan,nan,64.91000,5.74000,711.00000,35.00000,845.00000,41.00000,nan,nan,nan,nan,K2
380576148,EPIC 201516974.01,36.76080,0.00212,0.23280,0.00860,0.04887,0.00321,9.44140,0.40500,0.23928,0.02739,82.60000,2.50000,nan,nan,nan,nan,28.26000,1.75000,nan,nan,nan,nan,nan,268.88000,29.48000,935.00000,57.00000,1112.00000,68.00000,nan,nan,nan,nan,K2
363548415,EPIC 201546283.01,6.77137,0.00004,0.06800,0.00080,0.05250,0.00119,16.91780,0.32600,0.27571,0.00178,88.87100,0.79500,nan,nan,nan,nan,4.95000,0.08000,nan,nan,nan,nan,nan,109.33000,8.08000,810.00000,38.00000,963.00000,45.00000,nan,nan,nan,nan,K2
325315497,EPIC 201561956.01,13.23590,0.00300,0.10520,0.00200,0.02164,0.00141,23.81510,0.70900,0.04690,0.00520,nan,nan,nan,nan,nan,nan,2.24000,0.14000,nan,nan,nan,nan,nan,77.20000,7.75000,809.00000,22.00000,963.00000,26.00000,nan,nan,nan,nan,K2
325315305,EPIC 201649426.01,27.77039,0.00162,0.16680,0.00110,nan,nan,44.13160,0.82700,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,11.18000,0.93000,422.00000,25.00000,502.00000,29.00000,nan,nan,nan,nan,K2
425280270,EPIC 201775904.01,0.00000,inf,nan,nan,0.11819,0.00325,nan,nan,1.39720,0.00530,nan,nan,nan,nan,nan,nan,17.00000,0.34000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,K2
380583651,EPIC 201841433.01,12.33909,0.00066,0.09540,0.00110,0.03193,0.00156,28.12820,0.56800,0.10210,0.00860,nan,nan,nan,nan,nan,nan,2.54000,0.12000,nan,nan,nan,nan,nan,26.55000,2.82000,620.00000,18.00000,737.00000,21.00000,nan,nan,nan,nan,K2
380583651,EPIC 201841433.02,4.16888,0.00050,0.04630,0.00050,0.02113,0.00123,13.64520,0.27500,0.04470,0.00470,nan,nan,nan,nan,nan,nan,1.68000,0.10000,nan,nan,nan,nan,nan,112.79000,12.02000,867.00000,28.00000,1031.00000,33.00000,nan,nan,nan,nan,K2
291090078,EPIC 201855371.01,17.96828,0.00066,0.11530,0.00090,0.03025,0.00085,40.62340,0.62900,0.09150,0.00370,nan,nan,nan,nan,nan,nan,2.01000,0.05000,nan,nan,nan,nan,nan,8.43000,0.92000,465.00000,14.00000,553.00000,16.00000,nan,nan,nan,nan,K2
68694240,EPIC 202675839.01,15.46620,0.00076,0.13000,0.00220,0.08630,0.03596,17.34450,0.42200,0.36982,1.03084,85.47500,1.80400,nan,nan,nan,nan,15.18000,6.43000,nan,nan,nan,nan,nan,150.50000,12.14000,809.00000,47.00000,962.00000,56.00000,nan,nan,nan,nan,K2
205336474,EPIC 202821899.01,4.47464,0.00010,0.05950,0.00120,0.03712,0.00577,5.47550,0.15400,0.13803,0.04028,87.80400,1.60400,nan,nan,nan,nan,9.47000,1.46000,nan,nan,nan,nan,nan,1950.73000,158.55000,1535.00000,90.00000,1826.00000,107.00000,nan,nan,nan,nan,K2
206005802,EPIC 203070421.01,1.73595,0.00010,0.03150,0.00080,nan,nan,2.76150,0.09200,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,7658.47000,754.39000,2161.00000,130.00000,2570.00000,155.00000,nan,nan,nan,nan,K2
98094704,EPIC 203518244.01,0.84113,0.00005,0.01860,0.00020,nan,nan,1.77630,0.04200,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,20464.52000,1458.23000,2763.00000,160.00000,3286.00000,190.00000,nan,nan,nan,nan,K2
98088236,EPIC 203533312.01,0.17566,0.00018,0.00670,0.00010,0.02479,0.00120,0.58280,0.01200,0.06150,0.00494,76.60000,9.40000,nan,nan,nan,nan,6.70000,0.30000,nan,nan,nan,nan,nan,200902.04000,12045.69000,4894.00000,277.00000,5820.00000,329.00000,nan,nan,nan,nan,K2
77574118,EPIC 203633064.01,0.70995,0.00000,0.01770,0.00020,0.12850,0.00363,1.93880,0.04100,1.65120,0.00340,nan,nan,nan,nan,nan,nan,27.58000,0.55000,nan,nan,nan,nan,nan,16122.27000,1029.84000,2604.00000,149.00000,3097.00000,177.00000,nan,nan,nan,nan,K2
15283600,EPIC 203925865.01,8.79689,0.00058,0.08930,0.00140,0.02295,0.00069,10.11680,0.24700,0.05270,0.00140,nan,nan,nan,nan,nan,nan,4.75000,0.12000,nan,nan,nan,nan,nan,438.07000,31.13000,1145.00000,53.00000,1362.00000,64.00000,nan,nan,nan,nan,K2
12629920,EPIC 204546592.01,0.00000,inf,nan,nan,0.09876,0.00223,nan,nan,0.97530,0.00710,nan,nan,nan,nan,nan,nan,91.72000,1.49000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,K2
49041158,EPIC 204991696.01,49.85580,0.00340,0.28000,0.00340,0.02321,0.00069,46.50660,0.98900,0.05390,0.00170,nan,nan,nan,nan,nan,nan,3.28000,0.08000,nan,nan,nan,nan,nan,28.74000,1.99000,632.00000,13.00000,752.00000,15.00000,nan,nan,nan,nan,K2
437486495,EPIC 205050711.01,4.30222,0.00025,0.06540,0.00130,0.16163,0.00548,3.42950,0.10100,2.61300,0.07400,nan,nan,nan,nan,nan,nan,72.25000,1.88000,nan,nan,nan,nan,nan,9695.77000,717.06000,2293.00000,133.00000,2727.00000,158.00000,nan,nan,nan,nan,K2
437444661,EPIC 205071984.01,8.99197,0.00008,0.08040,0.00120,0.06156,0.00140,20.74810,0.45000,0.37890,0.00265,nan,nan,nan,nan,nan,nan,5.60000,0.10000,nan,nan,nan,nan,nan,64.74000,10.70000,709.00000,43.00000,843.00000,51.00000,nan,nan,nan,nan,K2
437444661,EPIC 205071984.02,31.72105,0.00106,0.18630,0.00280,0.03952,0.00097,48.07230,1.04300,0.15620,0.00310,nan,nan,nan,nan,nan,nan,3.59000,0.07000,nan,nan,nan,nan,nan,12.07000,2.00000,509.00000,22.00000,605.00000,26.00000,nan,nan,nan,nan,K2
437444661,EPIC 205071984.03,20.66158,0.00061,0.14000,0.00210,0.03669,0.00089,36.11700,0.78400,0.13460,0.00240,nan,nan,nan,nan,nan,nan,3.34000,0.07000,nan,nan,nan,nan,nan,21.36000,3.53000,587.00000,26.00000,698.00000,30.00000,nan,nan,nan,nan,K2
437444661,EPIC 205071984.04,4.34910,0.00063,0.04960,0.00080,0.01597,0.00068,12.78520,0.27800,0.02550,0.00180,nan,nan,nan,nan,nan,nan,1.45000,0.06000,nan,nan,nan,nan,nan,170.64000,28.18000,961.00000,44.00000,1143.00000,52.00000,nan,nan,nan,nan,K2
52482964,EPIC 205503762.01,6.43490,0.00120,0.06880,0.00100,0.01621,0.00076,11.21170,0.26000,0.02630,0.00200,nan,nan,nan,nan,nan,nan,2.33000,0.10000,nan,nan,nan,nan,nan,326.67000,24.48000,1161.00000,25.00000,1381.00000,30.00000,nan,nan,nan,nan,K2
52897584,EPIC 205570849.01,16.85800,0.00110,0.12770,0.00210,0.07141,0.03000,23.26840,0.56000,0.27720,0.70254,nan,nan,nan,nan,nan,nan,9.20000,3.91000,nan,nan,nan,nan,nan,94.37000,7.52000,720.00000,42.00000,856.00000,50.00000,nan,nan,nan,nan,K2
52897229,EPIC 205618538.01,2.16770,0.00002,0.03770,0.00080,0.04721,0.00149,3.51930,0.10200,0.22280,0.00150,nan,nan,nan,nan,nan,nan,11.86000,0.27000,nan,nan,nan,nan,nan,4669.21000,429.39000,1910.00000,114.00000,2271.00000,135.00000,nan,nan,nan,nan,K2
435339558,EPIC 210402237.01,10.99501,0.00034,0.09580,0.00110,0.03239,0.00088,15.94720,0.33800,0.10500,0.00190,nan,nan,nan,nan,nan,nan,4.56000,0.10000,nan,nan,nan,nan,nan,178.19000,12.12000,915.00000,42.00000,1088.00000,50.00000,nan,nan,nan,nan,K2
243030574,EPIC 210550063.01,2.16597,0.00003,0.03320,0.00050,0.02241,0.00062,6.15920,0.13800,0.05025,0.00093,nan,nan,nan,nan,nan,nan,2.84000,0.06000,nan,nan,nan,nan,nan,1444.18000,101.24000,1684.00000,34.00000,2002.00000,41.00000,nan,nan,nan,nan,K2
434165964,EPIC 210598340.01,3.73425,0.00001,0.05170,0.00110,0.11316,0.00353,4.82050,0.14800,1.28104,0.00161,nan,nan,nan,nan,nan,nan,28.48000,0.63000,nan,nan,nan,nan,nan,2594.12000,226.81000,1649.00000,98.00000,1961.00000,116.00000,nan,nan,nan,nan,K2
434133200,EPIC 210609658.01,14.14512,0.00040,0.11930,0.00430,0.06276,0.00232,8.23520,0.33900,0.39419,0.01839,86.50000,1.65500,nan,nan,nan,nan,21.32000,0.66000,nan,nan,nan,nan,nan,339.64000,40.43000,991.00000,62.00000,1179.00000,73.00000,nan,nan,nan,nan,K2
59004498,EPIC 210629082.01,27.35310,0.00729,0.19270,0.00390,0.01930,0.00316,21.04580,0.58200,0.03729,0.01139,88.95800,0.74700,nan,nan,nan,nan,4.15000,0.68000,nan,nan,nan,nan,nan,119.42000,9.92000,828.00000,39.00000,984.00000,47.00000,nan,nan,nan,nan,K2
435279642,EPIC 210664763.01,3.72007,0.00047,0.04630,0.00090,0.01499,0.00097,10.03020,0.25700,0.02250,0.00260,nan,nan,nan,nan,nan,nan,1.62000,0.10000,nan,nan,nan,nan,nan,470.54000,40.50000,1240.00000,35.00000,1474.00000,41.00000,nan,nan,nan,nan,K2
25958209,EPIC 210678858.01,31.35370,0.00190,0.18630,0.00170,0.04437,0.00102,50.28220,0.85600,0.19700,0.00390,nan,nan,nan,nan,nan,nan,3.86000,0.07000,nan,nan,nan,nan,nan,11.85000,1.14000,507.00000,13.00000,603.00000,16.00000,nan,nan,nan,nan,K2
25958209,EPIC 210678858.02,14.84840,0.00110,0.11320,0.00110,0.03190,0.00085,30.55220,0.52100,0.10180,0.00340,nan,nan,nan,nan,nan,nan,2.77000,0.07000,nan,nan,nan,nan,nan,32.11000,3.04000,650.00000,17.00000,773.00000,20.00000,nan,nan,nan,nan,K2
25958209,EPIC 210678858.03,10.06960,0.00120,0.08740,0.00080,0.01987,0.00091,23.58110,0.40200,0.03950,0.00320,nan,nan,nan,nan,nan,nan,1.73000,0.08000,nan,nan,nan,nan,nan,53.88000,5.13000,721.00000,22.00000,858.00000,26.00000,nan,nan,nan,nan,K2
17409453,EPIC 210731500.01,9.72664,0.00031,0.08910,0.00380,0.05188,0.00170,13.70590,0.65300,0.26920,0.00510,nan,nan,nan,nan,nan,nan,7.91000,0.19000,nan,nan,nan,nan,nan,234.61000,31.89000,903.00000,58.00000,1074.00000,69.00000,nan,nan,nan,nan,K2
15932677,EPIC 210769880.01,1.43677,0.00003,0.02440,0.00040,0.03354,0.00117,0.45730,0.01400,0.11250,0.00210,nan,nan,nan,nan,nan,nan,42.02000,1.08000,nan,nan,nan,nan,nan,105849.95000,9553.06000,4166.00000,248.00000,4954.00000,295.00000,nan,nan,nan,nan,K2
113921235,EPIC 210775710.01,59.84865,0.00012,0.29770,0.00490,0.10151,0.00302,62.74240,1.52500,1.03119,0.03107,89.85400,0.09800,nan,nan,nan,nan,11.30000,0.27000,nan,nan,nan,nan,nan,11.20000,0.92000,423.00000,25.00000,503.00000,29.00000,nan,nan,nan,nan,K2
14226699,EPIC 210961508.01,0.34991,0.00000,0.01070,0.00040,0.02876,0.00319,0.79100,0.02900,0.08274,0.01716,81.80000,5.70000,nan,nan,nan,nan,9.10000,0.99000,nan,nan,nan,nan,nan,44883.89000,5405.13000,3358.00000,211.00000,3994.00000,251.00000,nan,nan,nan,nan,K2
26078330,EPIC 210965800.05,30.28940,0.00320,0.18820,0.00190,0.02342,0.00076,44.97640,0.83100,0.05490,0.00260,nan,nan,nan,nan,nan,nan,2.30000,0.07000,nan,nan,nan,nan,nan,18.19000,1.32000,564.00000,12.00000,671.00000,14.00000,nan,nan,nan,nan,K2
26078330,EPIC 210965800.04,21.08580,0.00120,0.14790,0.00150,0.02952,0.00078,35.32560,0.65300,0.08720,0.00250,nan,nan,nan,nan,nan,nan,2.90000,0.07000,nan,nan,nan,nan,nan,29.47000,2.13000,636.00000,13.00000,757.00000,16.00000,nan,nan,nan,nan,K2
26078330,EPIC 210965800.06,1.82876,0.00015,0.02900,0.00030,0.01533,0.00054,6.92150,0.12800,0.02350,0.00130,nan,nan,nan,nan,nan,nan,1.50000,0.05000,nan,nan,nan,nan,nan,768.03000,55.49000,1401.00000,36.00000,1666.00000,42.00000,nan,nan,nan,nan,K2
26078330,EPIC 210965800.02,4.27681,0.00022,0.05100,0.00060,0.02314,0.00064,12.19540,0.22600,0.05360,0.00180,nan,nan,nan,nan,nan,nan,2.27000,0.06000,nan,nan,nan,nan,nan,247.38000,17.87000,1083.00000,23.00000,1288.00000,27.00000,nan,nan,nan,nan,K2
26078330,EPIC 210965800.01,8.74809,0.00021,0.08220,0.00090,0.03806,0.00088,19.65070,0.36400,0.14490,0.00200,nan,nan,nan,nan,nan,nan,3.74000,0.07000,nan,nan,nan,nan,nan,95.23000,6.89000,853.00000,18.00000,1015.00000,21.00000,nan,nan,nan,nan,K2
26078330,EPIC 210965800.03,13.16121,0.00099,0.10800,0.00110,0.02703,0.00082,25.79880,0.47800,0.07310,0.00300,nan,nan,nan,nan,nan,nan,2.65000,0.07000,nan,nan,nan,nan,nan,55.24000,3.99000,745.00000,16.00000,886.00000,19.00000,nan,nan,nan,nan,K2
56621708,EPIC 211064647.01,0.00000,inf,nan,nan,0.11249,0.00538,nan,nan,1.26500,0.01900,nan,nan,nan,nan,nan,nan,18.76000,0.64000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,K2
149923858,EPIC 211087003.01,0.00000,inf,nan,nan,0.08923,0.00226,nan,nan,0.79600,0.00430,nan,nan,nan,nan,nan,nan,9.77000,0.18000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,K2
149923858,EPIC 211087003.02,28.29213,0.00126,0.18040,0.00240,0.03563,0.00094,38.64130,0.84900,0.12700,0.00200,nan,nan,nan,nan,nan,nan,3.90000,0.08000,nan,nan,nan,nan,nan,30.59000,2.27000,642.00000,14.00000,764.00000,16.00000,nan,nan,nan,nan,K2
366500350,EPIC 211327855.01,1.72397,0.00027,0.02700,0.00040,0.01418,0.00101,6.99430,0.13500,0.02010,0.00270,nan,nan,nan,nan,nan,nan,1.28000,0.09000,nan,nan,nan,nan,nan,574.26000,50.41000,1303.00000,37.00000,1550.00000,44.00000,nan,nan,nan,nan,K2
366443576,EPIC 211335816.01,4.99000,0.00029,0.06170,0.00090,nan,nan,7.81430,0.17400,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,947.70000,67.40000,1282.00000,73.00000,1525.00000,87.00000,nan,nan,nan,nan,K2
437031055,EPIC 211336616.01,44.13000,0.00258,nan,nan,nan,nan,nan,nan,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,K2
366568760,EPIC 211351816.01,8.40611,0.00040,0.08580,0.00310,0.02416,0.00148,4.47650,0.18700,0.05850,0.00612,85.85400,2.87700,nan,nan,nan,nan,10.86000,0.62000,nan,nan,nan,nan,nan,1020.68000,113.05000,1306.00000,80.00000,1553.00000,95.00000,nan,nan,nan,nan,K2
366528389,EPIC 211355342.01,6.89408,0.00018,0.07090,0.00100,0.02670,0.00078,14.65850,0.32800,0.07128,0.00224,nan,nan,nan,nan,nan,nan,3.03000,0.08000,nan,nan,nan,nan,nan,181.43000,14.52000,1003.00000,23.00000,1192.00000,27.00000,nan,nan,nan,nan,K2
366528275,EPIC 211365543.01,5.26400,0.00031,0.06350,0.00080,nan,nan,8.86160,0.19000,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,729.98000,51.41000,1201.00000,70.00000,1429.00000,83.00000,nan,nan,nan,nan,K2
437026476,EPIC 211390903.01,7.75760,0.00082,0.07930,0.00380,0.02735,0.00186,2.19350,0.13600,0.07500,0.00600,89.17000,0.28000,nan,nan,nan,nan,23.21000,1.29000,nan,nan,nan,nan,nan,3899.78000,587.97000,1824.00000,121.00000,2169.00000,144.00000,nan,nan,nan,nan,K2
386617915,EPIC 211535327.01,20.22440,0.00210,0.13700,0.00200,0.03363,0.00122,35.35760,0.80300,0.11320,0.00580,nan,nan,nan,nan,nan,nan,3.06000,0.10000,nan,nan,nan,nan,nan,25.25000,2.42000,612.00000,16.00000,728.00000,19.00000,nan,nan,nan,nan,K2
60256211,EPIC 211562654.01,10.79261,0.00034,0.09320,0.00160,0.02908,0.00080,21.51970,0.51000,0.08461,0.00199,nan,nan,nan,nan,nan,nan,2.95000,0.07000,nan,nan,nan,nan,nan,74.13000,7.67000,802.00000,22.00000,953.00000,27.00000,nan,nan,nan,nan,K2
60256211,EPIC 211562654.02,22.63093,0.00137,0.15260,0.00250,0.04907,0.01313,35.25700,0.83500,0.24101,0.11969,nan,nan,nan,nan,nan,nan,4.98000,1.33000,nan,nan,nan,nan,nan,27.62000,2.88000,574.00000,29.00000,682.00000,34.00000,nan,nan,nan,nan,K2
60256211,EPIC 211562654.03,0.46929,0.00002,0.01150,0.00020,0.01467,0.00048,2.66190,0.06400,0.02152,0.00089,nan,nan,nan,nan,nan,nan,1.49000,0.05000,nan,nan,nan,nan,nan,4846.55000,504.51000,2221.00000,70.00000,2642.00000,84.00000,nan,nan,nan,nan,K2
408826742,EPIC 211569704.01,34.02300,0.00199,0.22870,0.01370,nan,nan,3.93740,0.27000,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,1127.45000,177.60000,1338.00000,90.00000,1592.00000,107.00000,nan,nan,nan,nan,K2
7020982,EPIC 211572511.01,10.39528,0.00061,0.09040,0.00100,0.01377,0.00114,21.60410,0.42100,0.01900,0.00300,nan,nan,nan,nan,nan,nan,1.35000,0.12000,nan,nan,nan,nan,nan,89.34000,6.07000,818.00000,20.00000,973.00000,24.00000,nan,nan,nan,nan,K2
330691943,EPIC 211586387.01,35.38461,0.00195,0.18810,0.00190,0.03832,0.00181,60.15150,1.16500,0.14700,0.01200,nan,nan,nan,nan,nan,nan,2.81000,0.13000,nan,nan,nan,nan,nan,4.93000,0.74000,407.00000,16.00000,484.00000,19.00000,nan,nan,nan,nan,K2
21288020,EPIC 211736305.01,14.56160,0.00260,0.11140,0.00140,0.03207,0.00170,29.77940,0.64600,0.10290,0.00940,nan,nan,nan,nan,nan,nan,2.81000,0.14000,nan,nan,nan,nan,nan,33.00000,4.17000,655.00000,22.00000,779.00000,26.00000,nan,nan,nan,nan,K2
27635334,EPIC 211736671.01,4.73376,0.00008,0.05740,0.00100,0.02893,0.00136,7.31750,0.18300,0.08380,0.00642,86.13500,2.72700,nan,nan,nan,nan,5.33000,0.23000,nan,nan,nan,nan,nan,709.07000,60.42000,1292.00000,62.00000,1536.00000,74.00000,nan,nan,nan,nan,K2
46382728,EPIC 211763214.01,21.19807,0.00113,0.14140,0.00150,0.01563,0.00116,38.54390,0.72100,0.02443,0.00344,89.03000,0.70800,nan,nan,nan,nan,1.34000,0.10000,nan,nan,nan,nan,nan,21.27000,1.65000,572.00000,15.00000,680.00000,18.00000,nan,nan,nan,nan,K2
20484888,EPIC 211770696.01,16.27127,0.00071,0.12620,0.00210,0.01964,0.00084,20.34240,0.49800,0.03862,0.00257,88.13800,1.30700,nan,nan,nan,nan,2.86000,0.11000,nan,nan,nan,nan,nan,111.93000,9.32000,889.00000,21.00000,1057.00000,25.00000,nan,nan,nan,nan,K2
46298321,EPIC 211800191.01,1.10617,0.00001,0.02050,0.00040,0.10192,0.04149,3.97320,0.10600,0.88459,1.19664,67.34500,3.10800,nan,nan,nan,nan,12.32000,5.08000,nan,nan,nan,nan,nan,3212.32000,285.45000,1740.00000,103.00000,2069.00000,122.00000,nan,nan,nan,nan,K2
46259692,EPIC 211816003.01,14.45238,0.00042,0.10980,0.00160,0.03475,0.00093,29.46280,0.63400,0.12080,0.00308,nan,nan,nan,nan,nan,nan,3.04000,0.07000,nan,nan,nan,nan,nan,36.98000,3.83000,673.00000,19.00000,801.00000,22.00000,nan,nan,nan,nan,K2
7059054,EPIC 211818569.01,5.18576,0.00001,0.05250,0.00050,0.11408,0.00234,16.72450,0.27800,1.30087,0.00417,nan,nan,nan,nan,nan,nan,8.40000,0.13000,nan,nan,nan,nan,nan,69.91000,6.23000,668.00000,40.00000,794.00000,47.00000,nan,nan,nan,nan,K2
178246831,EPIC 211923431.01,29.73034,0.00157,0.18480,0.00240,0.02978,0.00124,36.18550,0.95200,0.08880,0.00450,nan,nan,nan,nan,nan,nan,3.57000,0.13000,nan,nan,nan,nan,nan,29.02000,2.60000,634.00000,16.00000,754.00000,19.00000,nan,nan,nan,nan,K2
243244680,EPIC 211945201.01,19.49261,0.00026,0.15020,0.00100,0.04037,0.00095,23.58230,0.40400,0.16300,0.00203,89.33300,0.49500,nan,nan,nan,nan,6.03000,0.11000,nan,nan,nan,nan,nan,99.23000,5.74000,730.00000,41.00000,868.00000,49.00000,nan,nan,nan,nan,K2
175290685,EPIC 211978988.01,36.55627,0.00300,0.21700,0.00330,0.02643,0.00128,42.21850,1.00000,0.06986,0.00573,89.32500,0.47100,nan,nan,nan,nan,3.18000,0.15000,nan,nan,nan,nan,nan,26.78000,2.12000,621.00000,14.00000,739.00000,17.00000,nan,nan,nan,nan,K2
307733361,EPIC 211990866.01,1.67389,0.00001,0.02900,0.00030,0.01370,0.00040,5.22620,0.10000,0.01879,0.00065,76.75500,0.09000,nan,nan,nan,nan,1.78000,0.05000,nan,nan,nan,nan,nan,1916.95000,123.76000,1762.00000,43.00000,2095.00000,51.00000,nan,nan,nan,nan,K2
178248086,EPIC 212141021.01,2.91811,0.00013,0.03740,0.00040,0.02004,0.00065,10.50890,0.18500,0.04020,0.00200,nan,nan,nan,nan,nan,nan,1.67000,0.05000,nan,nan,nan,nan,nan,222.59000,19.37000,1028.00000,29.00000,1223.00000,34.00000,nan,nan,nan,nan,K2
197217588,EPIC 212159514.01,0.54570,0.00003,0.01510,0.00070,nan,nan,0.62090,0.05300,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,66306.10000,14547.89000,3693.00000,290.00000,4392.00000,344.00000,nan,nan,nan,nan,K2
175236511,EPIC 212164470.01,7.80978,0.00026,0.07730,0.00140,0.02193,0.00072,14.35580,0.36500,0.04811,0.00186,nan,nan,nan,nan,nan,nan,2.77000,0.08000,nan,nan,nan,nan,nan,232.74000,21.28000,1067.00000,27.00000,1269.00000,32.00000,nan,nan,nan,nan,K2
294301883,EPIC 212300977.01,4.46563,0.00001,0.05370,0.00070,0.13541,0.00343,10.53490,0.23300,1.83429,0.00220,nan,nan,nan,nan,nan,nan,16.19000,0.30000,nan,nan,nan,nan,nan,460.65000,32.41000,1071.00000,62.00000,1273.00000,73.00000,nan,nan,nan,nan,K2
189677517,EPIC 212393193.01,14.45200,0.00085,0.11750,0.00160,nan,nan,21.76010,0.48400,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,118.23000,8.51000,762.00000,44.00000,906.00000,52.00000,nan,nan,nan,nan,K2
189677517,EPIC 212393193.02,36.15200,0.00212,0.21650,0.00290,nan,nan,40.10080,0.89100,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,34.83000,2.50000,561.00000,33.00000,668.00000,39.00000,nan,nan,nan,nan,K2
405675224,EPIC 212425103.01,0.94601,0.00003,0.01740,0.00030,0.01936,0.00084,4.69210,0.11300,0.03750,0.00235,nan,nan,nan,nan,nan,nan,1.69000,0.07000,nan,nan,nan,nan,nan,1315.74000,137.37000,1603.00000,51.00000,1906.00000,61.00000,nan,nan,nan,nan,K2
294319820,EPIC 212440430.01,19.99080,0.00103,0.14280,0.00200,0.02735,0.00098,31.38980,0.73500,0.07480,0.00350,nan,nan,nan,nan,nan,nan,2.92000,0.09000,nan,nan,nan,nan,nan,45.06000,3.46000,708.00000,15.00000,842.00000,18.00000,nan,nan,nan,nan,K2
335639322,EPIC 212464382.01,4.07337,0.00051,0.04730,0.00060,0.01118,0.00050,12.76080,0.22900,0.01250,0.00100,nan,nan,nan,nan,nan,nan,0.97000,0.05000,nan,nan,nan,nan,nan,147.10000,13.67000,927.00000,27.00000,1102.00000,33.00000,nan,nan,nan,nan,K2
347808666,EPIC 212495601.01,21.67695,0.00109,0.14700,0.00200,0.02694,0.00104,31.50190,0.76100,0.07260,0.00380,nan,nan,nan,nan,nan,nan,2.95000,0.10000,nan,nan,nan,nan,nan,40.07000,3.45000,687.00000,16.00000,817.00000,20.00000,nan,nan,nan,nan,K2
678699,EPIC 212560683.01,13.70430,0.00370,0.11340,0.00120,0.01257,0.00060,23.73810,0.46300,0.01580,0.00130,nan,nan,nan,nan,nan,nan,1.41000,0.07000,nan,nan,nan,nan,nan,81.11000,5.30000,799.00000,19.00000,950.00000,23.00000,nan,nan,nan,nan,K2
179022719,EPIC 212562715.01,13.52472,0.00054,0.10820,0.00150,0.02396,0.00156,25.74570,0.55600,0.05742,0.00687,89.27100,0.53000,nan,nan,nan,nan,2.36000,0.15000,nan,nan,nan,nan,nan,54.54000,4.42000,742.00000,17.00000,883.00000,20.00000,nan,nan,nan,nan,K2
707724,EPIC 212585579.01,3.02189,0.00005,0.04110,0.00070,0.03444,0.00114,7.82820,0.18900,0.11860,0.00450,nan,nan,nan,nan,nan,nan,4.24000,0.12000,nan,nan,nan,nan,nan,797.47000,63.06000,1331.00000,63.00000,1583.00000,75.00000,nan,nan,nan,nan,K2
771548,EPIC 212587672.01,23.23176,0.00084,0.15790,0.00250,0.02173,0.00135,33.59270,0.80000,0.04730,0.00531,89.42100,0.42200,nan,nan,nan,nan,2.40000,0.15000,nan,nan,nan,nan,nan,44.41000,3.51000,705.00000,16.00000,839.00000,19.00000,nan,nan,nan,nan,K2
771548,EPIC 212587672.02,15.28410,0.00200,0.11950,0.00190,0.01367,0.00065,25.40900,0.60700,0.01870,0.00150,nan,nan,nan,nan,nan,nan,1.51000,0.07000,nan,nan,nan,nan,nan,77.62000,6.15000,790.00000,21.00000,940.00000,25.00000,nan,nan,nan,nan,K2
2764004,EPIC 212624936.01,11.81387,0.00085,0.09940,0.00150,0.02686,0.00108,22.74540,0.55600,0.07220,0.00420,nan,nan,nan,nan,nan,nan,2.75000,0.10000,nan,nan,nan,nan,nan,73.34000,6.43000,799.00000,19.00000,951.00000,23.00000,nan,nan,nan,nan,K2
2712931,EPIC 212645891.01,0.32823,0.00000,0.00920,0.00020,0.04741,0.00136,1.74360,0.04800,0.22480,0.00169,41.64600,5.43200,nan,nan,nan,nan,5.87000,0.12000,nan,nan,nan,nan,nan,13404.22000,1672.37000,2692.00000,144.00000,3201.00000,171.00000,nan,nan,nan,nan,K2
19924852,EPIC 212646483.01,8.25223,0.00029,0.08300,0.00140,0.03085,0.00192,7.92920,0.26700,0.09540,0.00870,nan,nan,nan,nan,nan,nan,7.57000,0.42000,nan,nan,nan,nan,nan,501.69000,50.82000,1093.00000,66.00000,1299.00000,79.00000,nan,nan,nan,nan,K2
743782,EPIC 212652418.01,19.13240,0.00310,0.14160,0.00240,0.01912,0.00074,22.51770,0.57700,0.03660,0.00200,nan,nan,nan,nan,nan,nan,2.82000,0.10000,nan,nan,nan,nan,nan,89.53000,7.86000,840.00000,21.00000,999.00000,24.00000,nan,nan,nan,nan,K2
706595,EPIC 212672300.01,39.70362,0.00212,0.23580,0.00340,0.02721,0.00093,36.54960,0.89700,0.07410,0.00280,nan,nan,nan,nan,nan,nan,4.12000,0.12000,nan,nan,nan,nan,nan,39.94000,3.14000,630.00000,30.00000,749.00000,35.00000,nan,nan,nan,nan,K2
677945,EPIC 212686205.01,5.67556,0.00029,0.05590,0.00040,0.01822,0.00058,17.83910,0.26700,0.03320,0.00170,nan,nan,nan,nan,nan,nan,1.34000,0.04000,nan,nan,nan,nan,nan,57.28000,4.47000,732.00000,19.00000,871.00000,23.00000,nan,nan,nan,nan,K2
178941218,EPIC 212689874.01,15.85377,0.00049,0.12150,0.00210,0.03045,0.00132,26.41060,0.65400,0.09278,0.00642,nan,nan,nan,nan,nan,nan,3.29000,0.13000,nan,nan,nan,nan,nan,57.50000,5.52000,752.00000,20.00000,895.00000,23.00000,nan,nan,nan,nan,K2
178941218,EPIC 212689874.02,28.47070,0.00550,0.17960,0.00310,0.02732,0.00087,39.02550,0.97600,0.07470,0.00280,nan,nan,nan,nan,nan,nan,2.95000,0.08000,nan,nan,nan,nan,nan,26.35000,2.54000,619.00000,16.00000,736.00000,19.00000,nan,nan,nan,nan,K2
2621212,EPIC 212779596.02,7.37428,0.00011,0.06630,0.00060,0.03877,0.00161,20.94860,0.32500,0.15044,0.01105,nan,nan,nan,nan,nan,nan,2.88000,0.12000,nan,nan,nan,nan,nan,42.33000,3.23000,697.00000,15.00000,828.00000,18.00000,nan,nan,nan,nan,K2
2621212,EPIC 212779596.01,3.22535,0.00004,0.03820,0.00040,0.02506,0.00100,12.07090,0.18800,0.06282,0.00437,nan,nan,nan,nan,nan,nan,1.86000,0.07000,nan,nan,nan,nan,nan,127.42000,9.71000,894.00000,23.00000,1064.00000,28.00000,nan,nan,nan,nan,K2
176966903,EPIC 212803289.01,18.24895,0.00037,0.15320,0.00210,0.04118,0.00132,12.52210,0.29000,0.16969,0.00579,87.63300,1.63500,nan,nan,nan,nan,11.82000,0.31000,nan,nan,nan,nan,nan,344.23000,23.68000,995.00000,57.00000,1183.00000,68.00000,nan,nan,nan,nan,K2
168152235,EPIC 213408445.01,2.49686,0.00022,0.03980,0.00280,0.02630,0.00271,0.22280,0.02300,0.06920,0.00210,nan,nan,nan,nan,nan,nan,110.02000,8.02000,nan,nan,nan,nan,nan,291279.18000,65072.60000,5356.00000,419.00000,6369.00000,498.00000,nan,nan,nan,nan,K2
2670610,EPIC 213546283.01,9.77022,0.00017,0.08980,0.00120,0.02896,0.00123,16.81670,0.37400,0.08395,0.00566,88.88500,0.81500,nan,nan,nan,nan,3.63000,0.14000,nan,nan,nan,nan,nan,159.40000,11.61000,971.00000,20.00000,1154.00000,24.00000,nan,nan,nan,nan,K2
168299520,EPIC 213722591.01,6.78260,0.00350,0.06410,0.00080,0.02514,0.00102,18.87330,0.36800,0.06330,0.00420,nan,nan,nan,nan,nan,nan,2.00000,0.08000,nan,nan,nan,nan,nan,69.05000,7.53000,788.00000,23.00000,937.00000,28.00000,nan,nan,nan,nan,K2
90785991,EPIC 213817056.01,13.61249,0.00042,0.10700,0.00130,0.03509,0.00217,27.45930,0.53600,0.12314,0.01409,88.04900,1.54500,nan,nan,nan,nan,3.21000,0.20000,nan,nan,nan,nan,nan,32.37000,3.11000,651.00000,17.00000,775.00000,20.00000,nan,nan,nan,nan,K2
90784652,EPIC 213919434.01,6.79867,0.00037,0.07970,0.00160,0.02087,0.00077,10.28030,0.30200,0.04360,0.00180,nan,nan,nan,nan,nan,nan,3.80000,0.12000,nan,nan,nan,nan,nan,1267.22000,118.28000,1629.00000,42.00000,1938.00000,49.00000,nan,nan,nan,nan,K2
90605642,EPIC 214419545.01,9.40172,0.00048,0.08460,0.00100,0.01658,0.00060,13.40640,0.28400,0.02750,0.00140,nan,nan,nan,nan,nan,nan,2.45000,0.08000,nan,nan,nan,nan,nan,256.28000,18.34000,1093.00000,23.00000,1299.00000,27.00000,nan,nan,nan,nan,K2
465926320,EPIC 214611894.01,21.56841,0.00024,0.15270,0.00220,0.15569,0.00415,24.33760,0.55400,2.42405,0.04063,nan,nan,nan,nan,nan,nan,22.91000,0.46000,nan,nan,nan,nan,nan,83.66000,6.19000,699.00000,40.00000,832.00000,48.00000,nan,nan,nan,nan,K2
155246423,EPIC 214630761.01,1.23644,0.00002,0.02480,0.00090,0.05054,0.00321,1.79530,0.10000,0.25540,0.00470,nan,nan,nan,nan,nan,nan,16.40000,0.74000,nan,nan,nan,nan,nan,8483.77000,1431.84000,2213.00000,154.00000,2631.00000,183.00000,nan,nan,nan,nan,K2
154896670,EPIC 214741009.01,7.26922,0.00009,0.09300,0.00480,0.21953,0.06772,2.36050,0.20200,4.83801,2.68961,nan,nan,nan,nan,nan,nan,202.24000,60.65000,nan,nan,nan,nan,nan,4783.29000,1014.50000,1916.00000,146.00000,2278.00000,174.00000,nan,nan,nan,nan,K2
154796579,EPIC 214888033.01,7.45760,0.00010,0.07360,0.00110,0.07568,0.00239,14.22350,0.34200,0.57300,0.01700,nan,nan,nan,nan,nan,nan,9.18000,0.23000,nan,nan,nan,nan,nan,199.41000,19.82000,867.00000,52.00000,1032.00000,62.00000,nan,nan,nan,nan,K2
154797962,EPIC 214984368.01,0.26338,0.00000,0.00900,0.00060,0.02455,0.00369,0.04480,0.00600,0.06034,0.00079,nan,nan,nan,nan,nan,nan,116.07000,12.00000,nan,nan,nan,nan,nan,5914081.63000,1573131.43000,11356.00000,985.00000,13505.00000,1172.00000,nan,nan,nan,nan,K2
325608531,EPIC 215125108.01,0.73807,0.00003,0.01680,0.00120,0.03002,0.00599,0.15620,0.02500,0.09020,0.00240,nan,nan,nan,nan,nan,nan,75.65000,10.13000,nan,nan,nan,nan,nan,552082.13000,184673.51000,6265.00000,654.00000,7450.00000,777.00000,nan,nan,nan,nan,K2
324364668,EPIC 215175768.01,1.72612,0.00010,0.02730,0.00050,0.02426,0.00081,6.25760,0.15200,0.05890,0.00240,nan,nan,nan,nan,nan,nan,2.48000,0.07000,nan,nan,nan,nan,nan,968.19000,90.25000,1523.00000,39.00000,1812.00000,46.00000,nan,nan,nan,nan,K2
465915500,EPIC 215364084.01,2.74324,0.00017,0.04260,0.00200,0.03672,0.00213,1.88980,0.11300,0.13500,0.00450,nan,nan,nan,nan,nan,nan,19.43000,0.83000,nan,nan,nan,nan,nan,7194.33000,1213.47000,2124.00000,147.00000,2526.00000,174.00000,nan,nan,nan,nan,K2
155684179,EPIC 215381481.01,0.53339,0.00003,0.01340,0.00100,0.01435,0.00186,0.05010,0.00600,0.02063,0.00086,nan,nan,nan,nan,nan,nan,89.97000,8.15000,nan,nan,nan,nan,nan,6225555.95000,1566132.45000,11497.00000,959.00000,13673.00000,1140.00000,nan,nan,nan,nan,K2
5604455,EPIC 216111905.01,3.02030,0.00032,0.04020,0.00050,0.01936,0.00070,7.06140,0.15700,0.03750,0.00180,nan,nan,nan,nan,nan,nan,2.58000,0.08000,nan,nan,nan,nan,nan,772.75000,73.88000,1440.00000,38.00000,1712.00000,45.00000,nan,nan,nan,nan,K2
177871423,EPIC 216363472.01,8.69290,0.00085,0.08030,0.00100,0.01574,0.00060,17.20140,0.36700,0.02480,0.00140,nan,nan,nan,nan,nan,nan,1.72000,0.06000,nan,nan,nan,nan,nan,129.08000,10.22000,897.00000,24.00000,1067.00000,29.00000,nan,nan,nan,nan,K2
119605900,EPIC 216494238.01,19.89530,0.00026,0.14400,0.00200,0.05332,0.00151,24.88680,0.57100,0.28426,0.00644,88.58800,1.00100,nan,nan,nan,nan,7.23000,0.16000,nan,nan,nan,nan,nan,63.84000,5.19000,653.00000,38.00000,777.00000,45.00000,nan,nan,nan,nan,K2
12181371,EPIC 217941732.01,2.49421,0.00010,0.03270,0.00030,0.01743,0.00049,10.16180,0.14900,0.03040,0.00130,nan,nan,nan,nan,nan,nan,1.32000,0.04000,nan,nan,nan,nan,nan,172.24000,13.94000,964.00000,26.00000,1147.00000,31.00000,nan,nan,nan,nan,K2
442025716,EPIC 218195416.01,0.49512,0.00000,0.01440,0.00040,0.02877,0.00107,1.25440,0.04400,0.08276,0.00052,nan,nan,nan,nan,nan,nan,7.76000,0.21000,nan,nan,nan,nan,nan,83298.56000,6881.93000,3926.00000,231.00000,4668.00000,274.00000,nan,nan,nan,nan,K2
377241703,EPIC 218711655.01,1.15756,0.00005,0.02360,0.00030,0.08474,0.03429,2.79730,0.06200,0.60126,0.82373,nan,nan,nan,nan,nan,nan,16.75000,6.82000,nan,nan,nan,nan,nan,7883.98000,519.62000,2178.00000,125.00000,2590.00000,148.00000,nan,nan,nan,nan,K2
414772236,EPIC 218874453.01,2.17469,0.00013,0.03250,0.00070,0.01584,0.00084,6.88980,0.18300,0.02510,0.00230,nan,nan,nan,nan,nan,nan,1.75000,0.09000,nan,nan,nan,nan,nan,869.76000,90.27000,1446.00000,45.00000,1719.00000,54.00000,nan,nan,nan,nan,K2
335899543,EPIC 218901589.01,1.65822,0.00010,0.02600,0.00020,0.01045,0.00031,6.12660,0.10600,0.01093,0.00041,nan,nan,nan,nan,nan,nan,1.04000,0.03000,nan,nan,nan,nan,nan,778.54000,54.00000,1406.00000,35.00000,1672.00000,42.00000,nan,nan,nan,nan,K2
248351386,EPIC 220186645.01,7.05647,0.00045,0.07140,0.00090,0.02353,0.00082,12.06970,0.28900,0.05540,0.00200,nan,nan,nan,nan,nan,nan,3.27000,0.09000,nan,nan,nan,nan,nan,310.07000,23.12000,1146.00000,25.00000,1363.00000,29.00000,nan,nan,nan,nan,K2
248391319,EPIC 220198551.01,0.79885,0.00001,0.01590,0.00020,0.03683,0.00091,4.09550,0.07100,0.13570,0.00330,nan,nan,nan,nan,nan,nan,3.35000,0.07000,nan,nan,nan,nan,nan,1418.39000,104.33000,1676.00000,36.00000,1993.00000,42.00000,nan,nan,nan,nan,K2
380886534,EPIC 220209578.01,8.90465,0.00008,0.08230,0.00120,0.24141,0.07068,15.68930,0.50100,5.84032,3.24639,nan,nan,nan,nan,nan,nan,29.69000,8.66000,nan,nan,nan,nan,nan,168.01000,16.79000,831.00000,50.00000,988.00000,60.00000,nan,nan,nan,nan,K2
257218673,EPIC 220282718.01,0.55516,0.00001,0.01360,0.00030,0.03316,0.00114,1.81930,0.05100,0.11000,0.00330,nan,nan,nan,nan,nan,nan,5.79000,0.16000,nan,nan,nan,nan,nan,12125.94000,1053.80000,2627.00000,127.00000,3124.00000,151.00000,nan,nan,nan,nan,K2
344278776,EPIC 220322327.01,3.31347,0.00024,0.04110,0.00060,0.02783,0.00107,11.02340,0.22700,0.07750,0.00470,nan,nan,nan,nan,nan,nan,2.43000,0.09000,nan,nan,nan,nan,nan,214.25000,25.45000,1045.00000,33.00000,1243.00000,39.00000,nan,nan,nan,nan,K2
328066864,EPIC 220400100.01,10.79460,0.00069,0.08730,0.00100,0.03410,0.00181,25.80460,0.49300,0.11639,0.01118,nan,nan,nan,nan,nan,nan,2.70000,0.14000,nan,nan,nan,nan,nan,31.44000,3.51000,647.00000,19.00000,769.00000,23.00000,nan,nan,nan,nan,K2
328066864,EPIC 220400100.02,4.06643,0.00041,0.04550,0.00060,0.01871,0.00118,13.46210,0.25800,0.03500,0.00410,nan,nan,nan,nan,nan,nan,1.48000,0.10000,nan,nan,nan,nan,nan,115.60000,12.85000,873.00000,29.00000,1038.00000,34.00000,nan,nan,nan,nan,K2
257434940,EPIC 220431824.01,9.07327,0.00004,0.08520,0.00100,0.13101,0.00407,10.22050,0.25300,1.71650,0.00740,nan,nan,nan,nan,nan,nan,25.63000,0.57000,nan,nan,nan,nan,nan,302.14000,27.24000,963.00000,57.00000,1145.00000,68.00000,nan,nan,nan,nan,K2
257394133,EPIC 220436208.01,5.23583,0.00016,0.05940,0.00090,0.03471,0.00264,10.94560,0.29300,0.12063,0.01645,nan,nan,nan,nan,nan,nan,4.42000,0.33000,nan,nan,nan,nan,nan,344.11000,29.98000,1078.00000,52.00000,1282.00000,62.00000,nan,nan,nan,nan,K2
344586726,EPIC 220470563.01,7.30383,0.00039,0.06760,0.00080,0.02913,0.00116,19.96680,0.38600,0.08490,0.00560,nan,nan,nan,nan,nan,nan,2.31000,0.09000,nan,nan,nan,nan,nan,61.65000,6.31000,765.00000,21.00000,910.00000,25.00000,nan,nan,nan,nan,K2
418761354,EPIC 220481411.01,2.17481,0.00004,0.02950,0.00030,0.02327,0.00129,9.21730,0.15200,0.05417,0.00554,nan,nan,nan,nan,nan,nan,1.75000,0.10000,nan,nan,nan,nan,nan,218.68000,18.28000,1024.00000,28.00000,1217.00000,34.00000,nan,nan,nan,nan,K2
266012991,EPIC 220621788.01,13.68282,0.00058,0.10930,0.00120,0.02247,0.00128,23.27820,0.46900,0.05052,0.00519,nan,nan,nan,nan,nan,nan,2.47000,0.14000,nan,nan,nan,nan,nan,72.75000,5.00000,798.00000,16.00000,949.00000,19.00000,nan,nan,nan,nan,K2
266017624,EPIC 220629489.01,1.92110,0.00003,0.02890,0.00040,0.04153,0.00236,7.60730,0.14800,0.17226,0.01785,nan,nan,nan,nan,nan,nan,3.70000,0.21000,nan,nan,nan,nan,nan,452.56000,37.41000,1260.00000,29.00000,1498.00000,35.00000,nan,nan,nan,nan,K2
405336406,EPIC 220643470.01,2.65327,0.00002,nan,nan,0.04270,0.00334,nan,nan,0.18284,0.01373,71.00100,2.87000,nan,nan,nan,nan,114.63000,7.01000,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,K2
266030611,EPIC 220644522.01,40.93800,0.00470,0.23720,0.00320,0.03176,0.00109,49.20780,1.12200,0.10090,0.00440,nan,nan,nan,nan,nan,nan,3.59000,0.11000,nan,nan,nan,nan,nan,17.45000,1.35000,558.00000,12.00000,664.00000,15.00000,nan,nan,nan,nan,K2
266015990,EPIC 220674823.02,13.33875,0.00086,0.10890,0.00170,0.02863,0.00323,24.18340,0.56700,0.08214,0.01756,nan,nan,nan,nan,nan,nan,3.02000,0.34000,nan,nan,nan,nan,nan,64.72000,5.81000,775.00000,19.00000,921.00000,23.00000,nan,nan,nan,nan,K2
266015990,EPIC 220674823.01,0.57129,0.00001,0.01330,0.00030,0.01644,0.00073,2.96080,0.06900,0.02701,0.00199,nan,nan,nan,nan,nan,nan,1.74000,0.08000,nan,nan,nan,nan,nan,4319.41000,385.95000,2158.00000,62.00000,2566.00000,74.00000,nan,nan,nan,nan,K2
429302130,EPIC 228734889.01,48.24955,0.00016,0.25460,0.00410,0.17254,0.00470,57.34390,1.34700,2.97784,0.07029,89.55400,0.02400,nan,nan,nan,nan,17.97000,0.38000,nan,nan,nan,nan,nan,13.77000,1.15000,445.00000,26.00000,529.00000,31.00000,nan,nan,nan,nan,K2
380255458,EPIC 228735255.01,6.56921,0.00002,0.06990,0.00080,0.11416,0.00267,15.05340,0.29400,1.30348,0.01274,89.64400,0.25300,nan,nan,nan,nan,12.43000,0.21000,nan,nan,nan,nan,nan,204.26000,15.46000,873.00000,51.00000,1039.00000,60.00000,nan,nan,nan,nan,K2
288605104,EPIC 228758948.01,12.20239,0.00072,0.10520,0.00140,nan,nan,22.15590,0.49000,0.00000,inf,nan,nan,nan,nan,nan,nan,inf,nan,nan,nan,nan,nan,nan,95.98000,7.58000,723.00000,42.00000,860.00000,50.00000,nan,nan,nan,nan,K2
436575927,EPIC 246876040.01,5.09582,0.00025,0.05230,0.00040,0.02349,0.00398,16.76340,0.26300,0.05519,0.01750,nan,nan,nan,nan,nan,nan,1.72000,0.29000,nan,nan,nan,nan,nan,67.95000,5.19000,764.00000,20.00000,909.00000,24.00000,nan,nan,nan,nan,K2
68576786,EPIC 247063356.01,9.70510,0.00160,0.08990,0.00150,0.01970,0.00213,17.02920,0.41600,0.03883,0.00792,nan,nan,nan,nan,nan,nan,2.44000,0.26000,nan,nan,nan,nan,nan,179.67000,14.00000,1000.00000,22.00000,1189.00000,26.00000,nan,nan,nan,nan,K2
280304863,CoRoT-7 b,0.85359,0.00000,0.01680,0.00020,0.01837,0.00049,4.30840,0.08300,0.03377,0.00090,80.19800,0.19600,0.00700,0.01700,3.62000,0.29000,1.68000,0.04000,4.95000,0.41000,mass,5.73000,0.61000,1681.11000,121.26000,1704.00000,44.00000,2027.00000,52.00000,17.18000,1.60000,19.19000,0.83000,EXO
280304863,CoRoT-7 c,3.69804,0.00297,0.04460,0.00050,nan,nan,11.44720,0.22100,nan,nan,nan,nan,0.02400,0.02700,5.07000,0.35000,nan,nan,11.13000,0.79000,msini,nan,nan,238.12000,17.26000,nan,nan,nan,nan,nan,nan,nan,nan,EXO
380583651,EPIC 201841433 b,4.16976,0.00010,0.04630,0.00050,0.01543,0.00054,13.64730,0.27500,0.02381,0.00118,89.00100,0.51200,nan,nan,nan,nan,1.23000,0.04000,nan,nan,nan,nan,nan,112.75000,11.89000,867.00000,28.00000,1031.00000,33.00000,nan,nan,nan,nan,EXO
437695245,EPIC 205950854 c,8.05072,0.00007,0.07400,0.00080,0.01305,0.00064,17.57450,0.32800,0.01704,0.00146,89.81000,0.98000,nan,nan,nan,nan,1.29000,0.06000,nan,nan,nan,nan,nan,101.73000,8.62000,845.00000,24.00000,1005.00000,28.00000,nan,nan,nan,nan,EXO
243244680,EPIC 211945201 b,19.49213,0.00001,0.15020,0.00100,0.04048,0.00096,23.57860,0.40300,0.16387,0.00230,87.92100,0.06000,0.00000,0.03000,5.70000,3.00000,6.05000,0.11000,26.94000,13.12000,mass,0.67000,0.33000,99.22000,5.76000,729.00000,41.00000,867.00000,49.00000,7.22000,3.43000,23.55000,6.17000,EXO
771548,EPIC 212587672 b,15.28410,0.00176,0.11940,0.00190,0.01153,0.00065,25.40900,0.60600,0.01328,0.00132,nan,nan,nan,nan,nan,nan,1.27000,0.07000,nan,nan,nan,nan,nan,77.65000,6.16000,790.00000,21.00000,940.00000,25.00000,nan,nan,nan,nan,EXO
266015990,EPIC 220674823 b,0.57130,0.00001,0.01330,0.00030,0.01618,0.00046,2.96130,0.06900,0.02620,0.00074,84.27600,2.05300,0.00000,0.02200,6.57000,0.43000,1.71000,0.04000,8.40000,0.62000,mass,9.22000,0.93000,4323.55000,387.31000,2158.00000,62.00000,2566.00000,74.00000,28.14000,2.45000,24.78000,0.97000,EXO
266015990,EPIC 220674823 c,13.34116,0.00010,0.10890,0.00170,0.02756,0.00076,24.18720,0.56100,0.07597,0.00186,88.55000,0.27400,0.00700,0.03000,1.65000,0.86000,2.91000,0.07000,6.01000,2.91000,mass,1.33000,0.66000,64.75000,5.77000,775.00000,19.00000,921.00000,23.00000,6.93000,3.29000,16.04000,4.19000,EXO
432254760,EPIC 249893012 b,3.59510,0.00030,0.04700,0.00060,0.01039,0.00049,5.89730,0.12800,0.01081,0.00083,86.14000,2.60000,0.06000,0.08000,3.55000,0.43000,1.94000,0.09000,8.90000,1.12000,mass,6.65000,1.23000,1111.40000,83.56000,1537.00000,40.00000,1828.00000,48.00000,23.08000,3.55000,23.92000,1.60000,EXO
432254760,EPIC 249893012 c,15.62400,0.00100,0.12520,0.00150,0.01969,0.00096,15.70430,0.34000,0.03883,0.00316,87.94000,0.74000,0.07000,0.08000,3.66000,0.45000,3.68000,0.17000,14.93000,1.87000,mass,1.64000,0.32000,156.71000,11.78000,967.00000,21.00000,1149.00000,25.00000,10.77000,1.70000,22.51000,1.51000,EXO
432254760,EPIC 249893012 d,35.74700,0.00500,0.21740,0.00250,0.02110,0.00075,27.26980,0.59100,0.04453,0.00211,89.47000,0.36000,0.15000,0.21000,1.97000,0.54000,3.95000,0.12000,10.27000,2.89000,mass,0.92000,0.29000,51.97000,3.89000,733.00000,16.00000,872.00000,19.00000,6.46000,1.87000,18.06000,2.67000,EXO
73717937,HATS-17 b,16.25461,0.00007,0.13060,0.00140,0.07258,0.00317,21.53950,0.44400,0.52691,0.03772,89.08000,0.26000,0.02900,0.02200,99.10000,4.41000,10.32000,0.42000,424.35000,20.67000,mass,2.12000,0.29000,99.37000,6.74000,730.00000,42.00000,868.00000,50.00000,38.99000,3.69000,71.69000,2.27000,EXO
14661418,HATS-22 b,4.72281,0.00001,0.05140,0.00060,0.14256,0.00374,14.35260,0.24200,2.03347,0.07139,87.96000,0.21000,0.07900,0.02700,399.00000,15.00000,11.98000,0.27000,910.34000,38.44000,mass,2.91000,0.24000,106.36000,8.86000,742.00000,43.00000,882.00000,52.00000,62.06000,3.83000,97.44000,2.33000,EXO
201604954,HATS-29 b,4.60588,0.00001,0.05390,0.00070,0.12005,0.00402,10.57240,0.22200,1.44227,0.06484,87.37000,0.34000,0.15800,0.03000,78.40000,7.10000,14.34000,0.41000,199.19000,18.49000,mass,0.37000,0.05000,363.03000,25.59000,1009.00000,58.00000,1200.00000,69.00000,9.48000,1.04000,41.67000,2.04000,EXO
355703913,HATS-34 b,2.10616,0.00001,0.03190,0.00050,0.15002,0.01469,7.41800,0.16100,2.25022,0.42149,82.28000,0.43000,0.10800,0.03000,152.00000,11.00000,15.13000,1.47000,300.74000,23.47000,mass,0.48000,0.17000,664.92000,61.99000,1172.00000,70.00000,1394.00000,83.00000,12.84000,2.90000,49.83000,3.15000,EXO
19684256,HATS-52 b,1.36665,0.00000,0.02340,0.00050,0.13515,0.00455,5.22040,0.13400,1.82793,0.07582,84.70000,1.10000,0.24600,0.03000,380.00000,23.00000,14.23000,0.40000,606.32000,42.94000,mass,1.16000,0.13000,1636.61000,153.95000,1469.00000,87.00000,1747.00000,104.00000,29.35000,2.67000,72.98000,2.78000,EXO
220029715,HATS-7 b,3.18532,0.00000,0.03990,0.00040,0.07108,0.00236,11.03980,0.18800,0.50551,0.02692,87.92000,0.53100,0.14500,0.02200,18.70000,1.44000,6.03000,0.19000,37.80000,3.01000,mass,0.95000,0.12000,199.90000,16.56000,869.00000,51.00000,1033.00000,60.00000,10.19000,1.03000,28.00000,1.20000,EXO
307733361,K2-100 b,1.67390,0.00000,0.02900,0.00030,0.01577,0.00043,5.22630,0.10000,0.02486,0.00069,76.78700,0.09000,nan,0.00000,nan,nan,2.05000,0.05000,nan,nan,nan,nan,nan,1917.69000,123.60000,1808.00000,35.00000,2150.00000,41.00000,nan,nan,nan,nan,EXO
27635334,K2-108 b,4.73380,0.00007,0.05740,0.00100,0.02842,0.00108,7.31760,0.18300,0.08085,0.00431,86.13500,1.92900,0.18000,0.04200,21.30000,1.40000,5.23000,0.18000,59.64000,4.41000,mass,2.29000,0.29000,709.45000,60.30000,1292.00000,62.00000,1537.00000,74.00000,21.35000,2.12000,37.76000,1.53000,EXO
7059054,K2-121 b,5.18576,0.00001,0.05250,0.00050,0.10192,0.00228,16.72440,0.27900,1.03881,0.01915,88.73700,0.36800,0.22000,0.19500,nan,nan,7.51000,0.13000,nan,nan,nan,nan,nan,69.84000,6.24000,668.00000,40.00000,794.00000,47.00000,nan,nan,nan,nan,EXO
677945,K2-128 b,5.67573,0.00017,0.05590,0.00040,0.01709,0.00060,17.83870,0.26800,0.02923,0.00169,88.33100,0.57400,0.23000,0.22100,nan,nan,1.26000,0.05000,nan,nan,nan,nan,nan,57.25000,4.48000,732.00000,19.00000,871.00000,23.00000,nan,nan,nan,nan,EXO
12181371,K2-130 b,2.49416,0.00005,0.03270,0.00030,0.01547,0.00058,10.16210,0.14900,0.02393,0.00157,87.32000,1.01200,0.17000,0.22100,nan,nan,1.17000,0.05000,nan,nan,nan,nan,nan,172.27000,13.96000,964.00000,26.00000,1147.00000,31.00000,nan,nan,nan,nan,EXO
176868951,K2-131 b,0.36931,0.00000,0.00940,0.00010,0.02053,0.00061,2.69270,0.04400,0.04217,0.00183,79.75000,5.31800,0.00000,0.03000,6.55000,1.05000,1.69000,0.05000,6.57000,1.08000,mass,7.54000,1.39000,3867.69000,301.33000,2099.00000,56.00000,2497.00000,67.00000,22.63000,3.91000,22.06000,1.87000,EXO
380255458,K2-140 b,6.56924,0.00001,0.06990,0.00080,0.11362,0.00263,15.05150,0.29500,1.29136,0.00646,89.57300,0.17400,0.12000,0.05600,111.20000,7.60000,12.38000,0.21000,334.76000,24.26000,mass,0.97000,0.09000,204.20000,15.48000,873.00000,51.00000,1039.00000,60.00000,21.41000,1.71000,58.15000,2.17000,EXO
35021200,K2-158 b,10.06091,0.00082,0.08960,0.00110,0.02588,0.00118,20.75370,0.44000,0.06704,0.00506,88.40500,0.81800,nan,nan,nan,nan,2.62000,0.11000,nan,nan,nan,nan,nan,86.13000,6.19000,832.00000,17.00000,990.00000,21.00000,nan,nan,nan,nan,EXO
35021200,K2-158 c,5.90279,0.00135,0.06280,0.00080,0.01228,0.00091,14.54510,0.30800,0.01512,0.00209,nan,nan,nan,nan,nan,nan,1.24000,0.09000,nan,nan,nan,nan,nan,175.45000,12.63000,969.00000,25.00000,1152.00000,29.00000,nan,nan,nan,nan,EXO
437695245,K2-168 b,15.85321,0.00073,0.11630,0.00120,0.02104,0.00073,27.60720,0.51100,0.04432,0.00234,89.20300,0.34600,nan,nan,nan,nan,2.08000,0.07000,nan,nan,nan,nan,nan,41.21000,3.49000,692.00000,16.00000,823.00000,19.00000,nan,nan,nan,nan,EXO
291090078,K2-17 b,17.96809,0.00045,0.11530,0.00090,0.02951,0.00101,40.62230,0.63000,0.08711,0.00488,89.28400,0.24000,0.18000,0.20200,nan,nan,1.96000,0.07000,nan,nan,nan,nan,nan,8.42000,0.92000,453.00000,15.00000,539.00000,18.00000,nan,nan,nan,nan,EXO
188507501,K2-172 b,14.31725,0.00088,0.11210,0.00160,0.01810,0.00090,27.99870,0.59300,0.03281,0.00288,88.91400,0.55200,nan,nan,nan,nan,1.70000,0.08000,nan,nan,nan,nan,nan,47.24000,6.48000,698.00000,27.00000,830.00000,32.00000,nan,nan,nan,nan,EXO
188507501,K2-172 c,29.62606,0.00079,0.18200,0.00250,0.03378,0.00108,45.46520,0.96800,0.11414,0.00502,89.44200,0.23300,nan,nan,nan,nan,3.17000,0.09000,nan,nan,nan,nan,nan,17.90000,2.45000,562.00000,20.00000,668.00000,24.00000,nan,nan,nan,nan,EXO
114031109,K2-177 b,14.15518,0.00223,0.12540,0.00250,0.01599,0.00136,15.32940,0.42100,0.02558,0.00406,87.22000,1.41300,nan,nan,nan,nan,3.07000,0.26000,nan,nan,nan,nan,nan,225.59000,24.08000,1058.00000,30.00000,1259.00000,36.00000,nan,nan,nan,nan,EXO
26078330,K2-178 b,8.74798,0.00016,0.08220,0.00090,0.03709,0.00099,19.65420,0.36300,0.13758,0.00401,88.61100,0.71200,nan,nan,nan,nan,3.64000,0.08000,nan,nan,nan,nan,nan,95.21000,6.86000,853.00000,18.00000,1015.00000,21.00000,nan,nan,nan,nan,EXO
366528389,K2-181 b,6.89434,0.00018,0.07090,0.00100,0.02501,0.00109,14.65810,0.32600,0.06264,0.00441,88.61600,0.69600,nan,nan,nan,nan,2.84000,0.12000,nan,nan,nan,nan,nan,181.39000,14.45000,1002.00000,23.00000,1192.00000,27.00000,nan,nan,nan,nan,EXO
60256211,K2-183 b,0.46928,0.00001,0.01150,0.00020,0.01357,0.00101,2.66140,0.06300,0.01845,0.00253,25.03400,39.76300,nan,nan,nan,nan,1.38000,0.10000,nan,nan,nan,nan,nan,4851.60000,502.46000,2221.00000,70.00000,2641.00000,84.00000,nan,nan,nan,nan,EXO
60256211,K2-183 c,10.79301,0.00036,0.09320,0.00160,0.02702,0.00140,21.52080,0.51200,0.07306,0.00662,88.41400,0.74800,nan,nan,nan,nan,2.74000,0.14000,nan,nan,nan,nan,nan,74.21000,7.70000,801.00000,23.00000,953.00000,27.00000,nan,nan,nan,nan,EXO
60256211,K2-183 d,22.63022,0.00090,0.15260,0.00250,0.02716,0.00182,35.25020,0.83500,0.07386,0.00906,89.37500,0.32200,nan,nan,nan,nan,2.76000,0.18000,nan,nan,nan,nan,nan,27.63000,2.87000,626.00000,18.00000,745.00000,21.00000,nan,nan,nan,nan,EXO
175236511,K2-188 b,1.74287,0.00017,0.02850,0.00050,0.01040,0.00059,5.28310,0.13500,0.01083,0.00108,83.92800,3.13700,nan,nan,nan,nan,1.31000,0.08000,nan,nan,nan,nan,nan,1719.41000,157.93000,1714.00000,50.00000,2038.00000,59.00000,nan,nan,nan,nan,EXO
175236511,K2-188 c,7.80853,0.00028,0.07730,0.00140,0.02177,0.00087,14.35550,0.36600,0.04741,0.00280,88.09800,0.99000,nan,nan,nan,nan,2.75000,0.10000,nan,nan,nan,nan,nan,232.70000,21.35000,1067.00000,27.00000,1269.00000,32.00000,nan,nan,nan,nan,EXO
706595,K2-194 b,39.72342,0.00319,0.23580,0.00340,0.02563,0.00128,36.55890,0.89900,0.06574,0.00539,89.06500,0.46000,nan,nan,nan,nan,3.88000,0.18000,nan,nan,nan,nan,nan,39.94000,3.14000,687.00000,15.00000,817.00000,18.00000,nan,nan,nan,nan,EXO
178941218,K2-195 b,15.85355,0.00038,0.12150,0.00210,0.02977,0.00097,26.40960,0.66200,0.08873,0.00354,89.04100,0.50300,nan,nan,nan,nan,3.21000,0.09000,nan,nan,nan,nan,nan,57.48000,5.52000,752.00000,20.00000,895.00000,23.00000,nan,nan,nan,nan,EXO
178941218,K2-195 c,28.47787,0.00351,0.17960,0.00310,0.02602,0.00128,39.02940,0.97500,0.06774,0.00562,88.53700,0.78600,nan,nan,nan,nan,2.81000,0.13000,nan,nan,nan,nan,nan,26.34000,2.54000,619.00000,16.00000,736.00000,19.00000,nan,nan,nan,nan,EXO
2621212,K2-199 b,3.22539,0.00003,0.03820,0.00030,0.02522,0.00089,12.07090,0.18600,0.06363,0.00378,87.18200,1.47500,nan,nan,nan,nan,1.87000,0.07000,nan,nan,nan,nan,nan,127.36000,9.70000,894.00000,23.00000,1063.00000,28.00000,nan,nan,nan,nan,EXO
2621212,K2-199 c,7.37444,0.00007,0.06630,0.00060,0.03869,0.00120,20.94920,0.32200,0.14970,0.00732,88.89300,0.55700,nan,nan,nan,nan,2.87000,0.08000,nan,nan,nan,nan,nan,42.28000,3.22000,696.00000,15.00000,828.00000,18.00000,nan,nan,nan,nan,EXO
441907126,K2-202 b,3.40512,0.00006,0.04310,0.00070,0.02302,0.00085,10.30260,0.24100,0.05305,0.00288,87.67200,1.15200,nan,nan,nan,nan,2.26000,0.08000,nan,nan,nan,nan,nan,325.95000,32.08000,1161.00000,31.00000,1380.00000,37.00000,nan,nan,nan,nan,EXO
333605244,K2-203 b,9.69390,0.00080,0.08340,0.00090,0.01625,0.00113,23.40500,0.42200,0.02644,0.00346,88.43000,0.81500,nan,nan,nan,nan,1.36000,0.10000,nan,nan,nan,nan,nan,46.34000,4.98000,694.00000,23.00000,826.00000,27.00000,nan,nan,nan,nan,EXO
248351386,K2-204 b,7.05613,0.00032,0.07140,0.00090,0.02345,0.00085,12.06990,0.29000,0.05500,0.00231,87.64900,1.22900,nan,nan,nan,nan,3.25000,0.10000,nan,nan,nan,nan,nan,309.95000,23.13000,1146.00000,25.00000,1363.00000,29.00000,nan,nan,nan,nan,EXO
257435562,K2-213 b,8.13087,0.00125,0.08140,0.00110,0.01152,0.00116,13.09020,0.29300,0.01330,0.00254,87.86200,1.10900,nan,nan,nan,nan,1.68000,0.17000,nan,nan,nan,nan,nan,264.35000,20.13000,1073.00000,28.00000,1276.00000,33.00000,nan,nan,nan,nan,EXO
418761354,K2-216 b,2.17480,0.00002,0.02950,0.00030,0.02288,0.00076,9.21730,0.15200,0.05239,0.00277,86.97400,1.22700,0.00000,0.03000,5.00000,1.00000,1.72000,0.06000,8.18000,1.64000,mass,8.86000,1.97000,218.68000,18.29000,1024.00000,28.00000,1217.00000,34.00000,27.16000,5.72000,24.41000,2.53000,EXO
266012991,K2-220 b,13.68272,0.00036,0.10930,0.00120,0.02199,0.00088,23.27680,0.46800,0.04836,0.00302,88.88300,0.56500,nan,nan,nan,nan,2.42000,0.09000,nan,nan,nan,nan,nan,72.76000,4.98000,798.00000,16.00000,949.00000,19.00000,nan,nan,nan,nan,EXO
176938958,K2-226 b,3.27110,0.00021,0.04090,0.00040,0.01591,0.00085,9.70260,0.17200,0.02530,0.00240,86.71900,1.52000,nan,nan,nan,nan,1.57000,0.08000,nan,nan,nan,nan,nan,331.61000,24.95000,1136.00000,30.00000,1351.00000,35.00000,nan,nan,nan,nan,EXO
428820090,K2-233 b,2.46746,0.00014,0.03330,0.00020,0.01721,0.00057,9.73570,0.12200,0.02961,0.00169,88.79000,0.82000,0.00000,0.03000,nan,nan,1.38000,0.05000,nan,nan,nan,nan,nan,250.71000,16.19000,1059.00000,26.00000,1260.00000,31.00000,nan,nan,nan,nan,EXO
428820090,K2-233 c,7.06142,0.00084,0.06710,0.00040,0.01643,0.00089,19.62620,0.24500,0.02700,0.00276,88.95000,0.61000,0.00000,0.03000,nan,nan,1.32000,0.07000,nan,nan,nan,nan,nan,61.72000,4.01000,746.00000,18.00000,887.00000,22.00000,nan,nan,nan,nan,EXO
428820090,K2-233 d,24.36620,0.00210,0.15320,0.00090,0.03254,0.00096,44.81310,0.55800,0.10593,0.00520,89.35000,0.12000,0.00000,0.03000,nan,nan,2.61000,0.08000,nan,nan,nan,nan,nan,11.83000,0.77000,507.00000,10.00000,602.00000,12.00000,nan,nan,nan,nan,EXO
110999033,K2-247 b,2.25021,0.00023,0.03020,0.00030,0.02832,0.00187,9.34910,0.14600,0.08018,0.01006,nan,nan,nan,nan,nan,nan,2.15000,0.14000,nan,nan,nan,nan,nan,139.45000,16.20000,939.00000,29.00000,1116.00000,35.00000,nan,nan,nan,nan,EXO
110999033,K2-247 c,6.49424,0.00184,0.06130,0.00060,0.02922,0.00237,18.95070,0.29400,0.08527,0.01325,nan,nan,nan,nan,nan,nan,2.22000,0.18000,nan,nan,nan,nan,nan,33.97000,3.93000,659.00000,20.00000,784.00000,24.00000,nan,nan,nan,nan,EXO
176869982,K2-248 b,7.17256,0.00105,0.06990,0.00090,0.02549,0.00149,16.58880,0.36400,0.06502,0.00689,nan,nan,nan,nan,nan,nan,2.52000,0.15000,nan,nan,nan,nan,nan,121.46000,10.29000,907.00000,21.00000,1078.00000,25.00000,nan,nan,nan,nan,EXO
176910179,K2-249 b,12.40900,0.00238,0.10820,0.00190,0.01620,0.00112,14.26550,0.39000,0.02627,0.00322,nan,nan,nan,nan,nan,nan,2.88000,0.19000,nan,nan,nan,nan,nan,196.36000,17.12000,1022.00000,25.00000,1216.00000,29.00000,nan,nan,nan,nan,EXO
130634730,K2-258 b,19.09210,0.00407,0.13710,0.00180,0.02099,0.00116,22.75500,0.52900,0.04407,0.00416,nan,nan,nan,nan,nan,nan,2.97000,0.16000,nan,nan,nan,nan,nan,85.51000,6.68000,831.00000,18.00000,988.00000,22.00000,nan,nan,nan,nan,EXO
293612446,K2-260 b,2.62667,0.00000,0.04270,0.00070,0.09732,0.00287,5.20960,0.13200,0.94700,0.00620,88.67000,0.89100,0.00000,0.03000,178.00000,38.00000,18.70000,0.40000,503.41000,108.49000,mass,0.42000,0.10000,3314.74000,268.27000,1754.00000,103.00000,2086.00000,122.00000,14.11000,3.11000,58.00000,6.45000,EXO
363548415,K2-27 b,6.77136,0.00003,0.06800,0.00080,0.04802,0.00118,16.91710,0.32400,0.23066,0.00470,88.87100,0.56300,0.21100,0.06700,11.49000,1.50000,4.53000,0.09000,31.31000,4.20000,mass,1.85000,0.29000,109.23000,8.10000,810.00000,38.00000,963.00000,45.00000,14.94000,2.08000,29.38000,2.00000,EXO
46259692,K2-272 b,14.45221,0.00072,0.10990,0.00150,0.03476,0.00093,29.46850,0.63200,0.12080,0.00308,nan,nan,nan,nan,nan,nan,3.04000,0.07000,nan,nan,nan,nan,nan,36.97000,3.83000,674.00000,19.00000,801.00000,22.00000,nan,nan,nan,nan,EXO
119605900,K2-280 b,19.89529,0.00024,0.14400,0.00210,0.05346,0.00149,24.89420,0.57200,0.28597,0.00607,88.58800,1.00100,nan,nan,nan,nan,7.25000,0.16000,nan,nan,nan,nan,nan,63.81000,5.21000,653.00000,38.00000,776.00000,45.00000,nan,nan,nan,nan,EXO
266017624,K2-283 b,1.92108,0.00003,0.02890,0.00040,0.04050,0.00183,7.60670,0.14800,0.16400,0.01272,nan,nan,nan,nan,nan,nan,3.61000,0.16000,nan,nan,nan,nan,nan,452.36000,37.36000,1260.00000,29.00000,1498.00000,35.00000,nan,nan,nan,nan,EXO
73848324,K2-287 b,14.89329,0.00003,0.11990,0.00140,0.08013,0.00214,23.91160,0.49500,0.64224,0.01375,88.13000,0.10000,0.47800,0.02500,28.80000,2.30000,9.42000,0.20000,99.59000,8.37000,mass,0.65000,0.08000,72.60000,4.96000,675.00000,39.00000,802.00000,46.00000,11.00000,1.03000,36.36000,1.58000,EXO
437444661,K2-32 b,8.99200,0.00004,0.08040,0.00120,0.05526,0.00134,20.74850,0.45100,0.30543,0.00539,89.08300,0.36500,0.00000,0.02200,5.88000,0.83000,5.02000,0.10000,17.28000,2.50000,mass,0.75000,0.12000,64.78000,10.74000,709.00000,43.00000,843.00000,51.00000,6.71000,1.00000,20.73000,1.52000,EXO
437444661,K2-32 c,20.66134,0.00046,0.14000,0.00210,0.03109,0.00084,36.12620,0.78200,0.09664,0.00283,89.20200,0.34800,0.00000,0.02200,1.60000,1.00000,2.83000,0.07000,6.22000,3.37000,mass,1.51000,0.84000,21.35000,3.52000,587.00000,26.00000,698.00000,30.00000,7.62000,3.97000,16.59000,4.71000,EXO
437444661,K2-32 d,31.71724,0.00060,0.18630,0.00280,0.03630,0.00097,48.07640,1.04300,0.13183,0.00380,89.26100,0.31700,0.00000,0.02200,2.30000,1.11000,3.30000,0.08000,10.26000,4.70000,mass,1.57000,0.73000,12.06000,1.99000,509.00000,22.00000,605.00000,26.00000,9.22000,4.15000,19.69000,4.88000,EXO
437444661,K2-32 e,4.34897,0.00047,0.04950,0.00080,0.01091,0.00058,12.78180,0.27800,0.01193,0.00114,nan,nan,nan,nan,nan,nan,0.99000,0.05000,nan,nan,nan,nan,nan,170.52000,28.22000,962.00000,44.00000,1144.00000,53.00000,nan,nan,nan,nan,EXO
178217113,K2-34 b,2.99564,0.00000,0.04240,0.00070,0.08836,0.00249,6.45020,0.16600,0.78094,0.00454,82.64800,0.12600,0.01900,0.01500,207.28000,1.81000,13.63000,0.28000,512.67000,17.36000,mass,1.11000,0.08000,1278.64000,115.81000,1381.00000,82.00000,1642.00000,98.00000,27.02000,1.42000,68.56000,1.35000,EXO
68504570,K2-37 b,4.44316,0.00020,0.05040,0.00060,0.01746,0.00080,13.10100,0.26400,0.03051,0.00237,87.42900,1.05400,nan,nan,nan,nan,1.58000,0.07000,nan,nan,nan,nan,nan,194.16000,14.15000,994.00000,25.00000,1182.00000,30.00000,nan,nan,nan,nan,EXO
68504570,K2-37 c,6.42956,0.00010,0.06450,0.00070,0.02874,0.00115,16.76010,0.33600,0.08265,0.00527,87.99100,0.85200,nan,nan,nan,nan,2.59000,0.10000,nan,nan,nan,nan,nan,118.59000,8.64000,902.00000,19.00000,1072.00000,22.00000,nan,nan,nan,nan,EXO
68504570,K2-37 d,14.09220,0.00037,0.10880,0.00120,0.02773,0.00130,28.27760,0.56900,0.07697,0.00615,89.06800,0.40100,nan,nan,nan,nan,2.50000,0.11000,nan,nan,nan,nan,nan,41.66000,3.03000,694.00000,15.00000,825.00000,17.00000,nan,nan,nan,nan,EXO
82054726,K2-42 b,6.68820,0.00049,0.06320,0.00070,0.03078,0.00168,18.96490,0.37800,0.09479,0.00925,nan,nan,nan,nan,nan,nan,2.41000,0.13000,nan,nan,nan,nan,nan,55.59000,7.05000,746.00000,25.00000,887.00000,30.00000,nan,nan,nan,nan,EXO
49430892,K2-46 b,19.15381,0.00125,0.14400,0.00190,0.01611,0.00061,21.77670,0.46900,0.02597,0.00150,88.64900,0.69100,nan,nan,nan,nan,2.50000,0.09000,nan,nan,nan,nan,nan,123.98000,8.57000,912.00000,18.00000,1084.00000,22.00000,nan,nan,nan,nan,EXO
437704321,K2-55 b,2.84928,0.00001,0.03580,0.00030,0.05569,0.00131,11.04440,0.18100,0.31023,0.00745,87.99000,0.94700,0.07000,0.13200,nan,nan,4.23000,0.08000,nan,nan,nan,nan,nan,163.49000,14.45000,895.00000,43.00000,1064.00000,51.00000,nan,nan,nan,nan,EXO
146799150,K2-57 b,9.00675,0.00071,0.07540,0.00070,0.03164,0.00176,24.18590,0.41500,0.10028,0.01027,nan,nan,nan,nan,nan,nan,2.31000,0.13000,nan,nan,nan,nan,nan,30.29000,2.92000,641.00000,17.00000,762.00000,20.00000,nan,nan,nan,nan,EXO
38129680,K2-64 b,6.53109,0.00028,0.06550,0.00100,0.02730,0.00119,16.45020,0.39300,0.07459,0.00511,nan,nan,nan,nan,nan,nan,2.55000,0.10000,nan,nan,nan,nan,nan,112.35000,12.99000,890.00000,28.00000,1058.00000,33.00000,nan,nan,nan,nan,EXO
53210555,K2-7 b,28.68610,0.00286,0.18310,0.00240,0.02063,0.00114,24.56630,0.58300,0.04257,0.00401,nan,nan,nan,nan,nan,nan,3.61000,0.19000,nan,nan,nan,nan,nan,64.94000,5.74000,775.00000,19.00000,922.00000,23.00000,nan,nan,nan,nan,EXO
38354061,K2-73 b,7.49566,0.00015,0.07510,0.00080,0.02231,0.00071,15.04060,0.29300,0.04981,0.00219,88.27500,0.74500,nan,nan,nan,nan,2.61000,0.08000,nan,nan,nan,nan,nan,211.11000,13.78000,1041.00000,20.00000,1238.00000,24.00000,nan,nan,nan,nan,EXO
435339558,K2-79 b,10.99485,0.00023,0.09580,0.00110,0.02843,0.00088,15.95120,0.33700,0.08083,0.00281,88.63500,0.69700,nan,nan,nan,nan,4.00000,0.10000,nan,nan,nan,nan,nan,178.24000,12.11000,915.00000,42.00000,1088.00000,50.00000,nan,nan,nan,nan,EXO
17409453,K2-87 b,9.72663,0.00005,0.08920,0.00380,0.04916,0.00178,13.70860,0.65400,0.24181,0.00868,87.74000,0.17000,nan,nan,nan,nan,7.50000,0.22000,nan,nan,nan,nan,nan,234.59000,31.71000,904.00000,58.00000,1075.00000,69.00000,nan,nan,nan,nan,EXO
366568760,K2-97 b,8.40610,0.00050,0.08580,0.00310,0.02662,0.00115,4.47650,0.18700,0.07104,0.00434,85.85400,2.03500,0.22000,0.08000,103.00000,8.00000,11.98000,0.45000,358.39000,38.41000,mass,1.14000,0.19000,1020.24000,112.19000,1305.00000,80.00000,1552.00000,95.00000,24.46000,3.25000,61.15000,3.50000,EXO
176966903,K2-99 b,18.24895,0.00031,0.15320,0.00210,0.04176,0.00120,12.52370,0.29000,0.17442,0.00338,87.69600,0.29100,0.19000,0.04000,56.00000,4.00000,11.98000,0.26000,288.49000,22.28000,mass,0.92000,0.10000,344.37000,23.70000,995.00000,57.00000,1184.00000,68.00000,19.68000,1.75000,54.86000,2.21000,EXO
437030651,NGC 2682 Sand 364 b,121.56790,0.19601,0.49900,0.02860,nan,nan,5.10090,0.31200,nan,nan,nan,nan,0.35000,0.05000,62.35000,2.97000,nan,nan,486.22000,60.61000,msini,nan,nan,526.78000,75.52000,nan,nan,nan,nan,nan,nan,nan,nan,EXO
437039060,NGC 2682 Sand 978 b,511.21000,2.04000,1.30710,0.07270,nan,nan,11.86220,0.71500,nan,nan,nan,nan,0.16000,0.07000,45.48000,3.66000,nan,nan,607.69000,83.17000,msini,nan,nan,96.21000,13.56000,nan,nan,nan,nan,nan,nan,nan,nan,EXO
143143769,NGTS-4 b,1.33735,0.00001,0.02280,0.00030,0.03496,0.00313,5.91090,0.10700,0.12256,0.02103,82.50000,5.80000,0.00000,0.03000,13.70000,1.90000,3.16000,0.28000,21.99000,3.11000,mass,3.80000,1.28000,824.75000,62.28000,1464.00000,32.00000,1741.00000,38.00000,21.47000,5.13000,29.46000,2.49000,EXO
175290574,Pr0201 b,4.42640,0.00495,0.05570,0.00050,nan,nan,10.23100,0.18800,nan,nan,nan,nan,0.00000,0.02200,58.10000,2.90000,nan,nan,165.97000,8.78000,msini,nan,nan,560.35000,34.72000,nan,nan,nan,nan,nan,nan,nan,nan,EXO
175291727,Pr0211 b,2.14610,0.00003,0.03060,0.00030,nan,nan,7.86280,0.13200,nan,nan,nan,nan,0.00900,0.01200,306.55000,3.46000,nan,nan,547.85000,11.88000,msini,nan,nan,389.95000,30.48000,nan,nan,nan,nan,nan,nan,nan,nan,EXO
175291727,Pr0211 c,4850.00000,4560.00000,5.39900,2.65690,nan,nan,1382.23470,682.93100,nan,nan,nan,nan,0.71000,0.11000,138.00000,7.00000,nan,nan,nan,nan,nan,nan,nan,0.01000,258672.15000,nan,nan,nan,nan,nan,nan,nan,nan,EXO
271893367,TOI-150.01,5.85741,0.00003,0.06800,0.00080,0.08455,0.00235,9.56100,0.19800,0.71515,0.01780,88.67900,0.57000,0.08100,0.02500,207.55000,8.08000,14.11000,0.31000,666.79000,29.78000,mass,1.30000,0.11000,597.07000,38.45000,1142.00000,65.00000,1358.00000,78.00000,32.82000,2.05000,76.86000,1.91000,EXO
140691463,TOI-157 b,2.08454,0.00000,0.03170,0.00060,0.11144,0.00283,6.30910,0.16400,1.24196,0.00164,82.01000,0.15000,0.00000,0.03000,192.00000,20.00000,13.12000,0.24000,380.14000,42.21000,mass,0.92000,0.12000,1042.17000,104.61000,1312.00000,80.00000,1561.00000,95.00000,21.61000,2.53000,60.19000,3.42000,EXO
179317684,TOI-163 b,4.23112,0.00000,0.05650,0.00040,0.08481,0.00208,7.28110,0.13300,0.71930,0.00006,87.24000,0.47100,0.00000,0.03000,120.00000,12.00000,15.43000,0.27000,369.80000,37.25000,mass,0.55000,0.08000,1291.42000,76.47000,1386.00000,79.00000,1648.00000,94.00000,15.22000,1.63000,54.74000,2.81000,EXO
55652896,TOI-216.01,34.55397,0.00011,0.19880,0.00150,0.11222,0.00200,53.34280,0.77000,1.25930,0.00060,89.83000,0.11000,0.02900,0.03700,nan,nan,9.81000,0.13000,nan,nan,nan,nan,nan,9.06000,0.61000,401.00000,23.00000,477.00000,27.00000,nan,nan,nan,nan,EXO
55652896,TOI-216.02,17.06973,0.00019,0.12420,0.00090,0.06059,0.00107,33.33440,0.48100,0.36710,0.00088,88.36400,0.04200,0.13200,0.05900,nan,nan,5.30000,0.07000,nan,nan,nan,nan,nan,23.19000,1.56000,550.00000,25.00000,654.00000,30.00000,nan,nan,nan,nan,EXO
388104525,WASP-119 b,2.49980,0.00000,0.03720,0.00050,0.11030,0.00288,7.39870,0.15400,1.21700,0.02200,87.99400,0.82100,0.05800,0.03000,181.00000,10.00000,13.00000,0.26000,408.14000,24.56000,mass,1.02000,0.09000,824.88000,58.52000,1239.00000,71.00000,1473.00000,85.00000,23.64000,1.71000,62.63000,1.99000,EXO
369455629,WASP-182 b,3.37698,0.00000,0.04520,0.00050,0.06526,0.00207,7.94190,0.15700,0.42600,0.01700,83.88000,0.33000,0.00000,0.03000,19.00000,1.20000,8.72000,0.24000,47.31000,3.11000,mass,0.39000,0.05000,688.38000,46.19000,1183.00000,68.00000,1407.00000,81.00000,6.10000,0.52000,26.04000,0.93000,EXO
13349647,WASP-36 b,1.53737,0.00000,0.02600,0.00030,0.13766,0.00310,5.84790,0.11200,1.89513,0.01126,83.41400,0.08600,0.00600,0.01800,391.45000,4.23000,14.34000,0.23000,706.03000,16.75000,mass,1.32000,0.08000,1335.98000,90.54000,1398.00000,80.00000,1662.00000,96.00000,33.64000,1.35000,78.46000,1.12000,EXO
231663901,WASP-46 b,1.43037,0.00000,0.02410,0.00030,0.14681,0.00384,5.70700,0.11900,2.15500,0.04900,82.78500,0.11500,0.01100,0.02200,386.00000,10.00000,14.53000,0.30000,644.10000,23.16000,mass,1.15000,0.09000,1278.12000,91.66000,1381.00000,80.00000,1643.00000,95.00000,29.90000,1.61000,74.44000,1.54000,EXO
102264230,WASP-47 b,4.15914,0.00000,0.05160,0.00080,0.10196,0.00266,9.83340,0.22900,1.03953,0.00205,89.01800,0.11400,0.00500,0.00500,140.76000,0.42000,12.56000,0.24000,368.70000,10.49000,mass,1.02000,0.08000,433.31000,36.15000,1054.00000,62.00000,1253.00000,74.00000,22.90000,1.07000,60.58000,1.03000,EXO
102264230,WASP-47 c,586.44323,2.20933,1.39890,0.02010,nan,nan,266.38900,6.23000,nan,nan,87.00000,45.00000,0.29300,0.01700,29.70000,4.28000,nan,nan,460.00000,34595.15000,mass,nan,nan,0.59000,0.05000,nan,nan,nan,nan,nan,nan,nan,nan,EXO
102264230,WASP-47 d,9.03083,0.00010,0.08660,0.00130,0.02906,0.00077,16.48700,0.38300,0.08443,0.00062,89.24700,0.11200,0.00700,0.01000,4.09000,0.38000,3.58000,0.07000,13.86000,1.34000,mass,1.66000,0.19000,154.02000,12.95000,962.00000,23.00000,1144.00000,27.00000,10.59000,1.11000,22.00000,1.09000,EXO
102264230,WASP-47 e,0.78960,0.00001,0.01710,0.00030,0.01448,0.00039,3.24750,0.07600,0.02098,0.00024,85.99700,0.68500,0.03000,0.03600,4.79000,0.38000,1.78000,0.04000,7.21000,0.61000,mass,6.97000,0.72000,3971.29000,333.17000,2113.00000,58.00000,2513.00000,69.00000,22.18000,2.07000,22.47000,0.98000,EXO
294301883,WASP-55 b,4.46563,0.00000,0.05370,0.00070,0.13536,0.00343,10.53710,0.23200,1.83170,0.00218,89.48600,0.17300,0.08500,0.01800,70.02000,2.49000,16.18000,0.29000,183.89000,8.06000,mass,0.24000,0.02000,460.50000,32.28000,1070.00000,62.00000,1273.00000,74.00000,6.88000,0.39000,37.69000,0.90000,EXO
13021029,WASP-61 b,3.85590,0.00000,0.05090,0.00050,0.09192,0.00216,8.12130,0.14900,0.84491,0.00530,89.33400,0.22800,0.08400,0.01500,230.29000,11.66000,13.53000,0.23000,630.79000,33.53000,mass,1.40000,0.11000,960.63000,60.36000,1287.00000,73.00000,1530.00000,87.00000,33.79000,2.13000,76.35000,2.13000,EXO
149603524,WASP-62 b,4.41194,0.00000,0.05560,0.00050,0.11020,0.00239,9.54580,0.16200,1.21449,0.00532,88.53200,0.15600,0.07100,0.01500,60.68000,2.10000,15.05000,0.24000,173.23000,6.51000,mass,0.28000,0.02000,644.43000,37.28000,1165.00000,66.00000,1385.00000,79.00000,7.49000,0.37000,37.93000,0.77000,EXO


==> STARTABLE.csv <==
#Table A1 created 07/07/2021 03:11:54 UTC
#COLUMN ID_TIC: TIC DR8 ID 
#COLUMN ID_TWOMASS: TWO MASS ID 
#COLUMN ID_GAIADR3: GAIA DR3 ID 
#COLUMN RA: GAIA DR3 Right Ascension [deg] 
#COLUMN e_RA: GAIA DR3 Right Ascension Error [deg] 
#COLUMN Dec: GAIA DR3 Declination [deg] 
#COLUMN e_Dec: GAIA DR3 Declination Error [deg] 
#COLUMN teff: GALAH DR3 Effective Temperature (Teff) [K] 
#COLUMN e_teff: GALAH DR3 Effective Temperature (Teff) Error [K] 
#COLUMN logg: GALAH DR3 Surface Gravity (logg) [cgs] 
#COLUMN e_logg: GALAH DR3 Surface Gravity (logg) Error [cgs] 
#COLUMN FeH: GALAH DR3 Iron Abundance ([Fe/H]) [dex] 
#COLUMN e_FeH: GALAH DR3 Iron Abundance ([Fe/H]) Error [dex] 
#COLUMN alphaFe: GALAH DR3 Alpha Abundance ([alpha/Fe]) [dex] 
#COLUMN e_alphaFe: GALAH DR3 Alpha Abundance ([alpha/Fe]) Error [dex] 
#COLUMN MH: Overall Metalicity ([M/H]) [dex] 
#COLUMN e_MH: Overall Metalicity ([M/H]) Error [dex] 
#COLUMN radius: Stellar Radius [Rsun] 
#COLUMN e_radius: Stellar Radius Error [Rsun] 
#COLUMN mass: Stellar Mass [Msun] 
#COLUMN e_mass: Stellar Mass Error [Msun] 
#COLUMN lum: Stellar Luminosity [Lsun] 
#COLUMN e_lum: Stellar Luminosity Error [Lsun] 
#COLUMN age: Stellar Age [log10(Years)] 
#COLUMN e_age: Stellar Age Error [log10(Years)] 
#COLUMN rv: GALAH DR3 Radial Velocity [kms-1] 
#COLUMN e_rv: GALAH DR3 Radial Velocity Error [kms-1] 
#COLUMN vsini: GALAH DR3 Rotational Velocity (vsini) [kms-1] 
#COLUMN e_vsini: GALAH DR3 Rotational Velocity (vsini) Error [kms-1] 
#COLUMN HZ1: Recent Venus Habitable Zone [AU] 
#COLUMN HZ2: Runaway Greenhouse Habitable Zone [AU] 
#COLUMN HZ3: Moist Greenhouse Habitable Zone [AU] 
#COLUMN HZ4: Maximum Greenhouse Habitable Zone [AU] 
#COLUMN HZ5: Early Mars Habitable Zone [AU] 
#
ID_TIC,ID_TWOMASS,ID_GAIADR3,RA,e_RA,Dec,e_Dec,teff,e_teff,logg,e_logg,FeH,e_FeH,alphaFe,e_alphaFe,MH,e_MH,radius,e_radius,mass,e_mass,lum,e_lum,age,e_age,rv,e_rv,vsini,e_vsini,HZ1,HZ2,HZ3,HZ4,HZ5
355703913,00030587-6228096,4904523077718046720, 0.77449, 0.00990, -62.46932, 0.00960, 5450.99414, 112.30353, 4.49757, 0.18567, 0.22931, 0.10289, 0.04880, 0.06023, 0.30375, 0.13794, 0.92524, 0.01524, 0.97694, 0.04047, 0.67687, 0.06023, 9.52628, 0.42388, 17.28600, 0.09600, 5.16789, 2.48775, 0.62555, 0.82299, 0.82770, 1.42919, 1.49458
70785910,00062006-3020105,2320600658577841536, 1.58358, 0.01520, -30.33639, 0.01150, 5819.11279, 96.37818, 4.09186, 0.19144, 0.07721, 0.09070, -0.01401, 0.05389, 0.05788, 0.11971, 1.60959, 0.03336, 1.10622, 0.06529, 2.66014, 0.20833, 9.85115, 0.13030, 31.22200, 0.12300, 5.48771, 2.34951, 1.22183, 1.59672, 1.61667, 2.74502, 2.87054
201256771,00071640-5827263,4918333184280735232, 1.81872, 0.00830, -58.45735, 0.00840, 4959.88721, 81.07781, 3.42460, 0.18335, -0.34352, 0.05249, 0.19398, 0.01982, -0.03640, 0.06224, 3.23289, 0.05929, 1.22044, 0.09794, 5.66444, 0.42546, 9.69348, 0.13026, -11.57700, 0.07100, 6.50919, 2.13305, 1.84464, 2.44236, 2.44075, 4.31386, 4.51330
328066864,00392335+0443037,2554244130700741504, 9.84747, 0.01480, 4.71780, 0.00770, 4742.10205, 122.98963, 4.58853, 0.19391, -0.12416, 0.11817, 0.05571, 0.07723, -0.03850, 0.16727, 0.72736, 0.01128, 0.76095, 0.02530, 0.23959, 0.02605, 9.80471, 0.39794, -2.14300, 0.08100, 6.94980, 2.49151, 0.38242, 0.50717, 0.50600, 0.90363, 0.94588
299897516,00403884-6052497,4903399170675741568, 10.16206, 0.00990, -60.88042, 0.00920, 5416.64258, 97.79911, 3.86023, 0.18449, -0.83261, 0.08955, 0.25745, 0.04738, -0.41570, 0.12203, 1.76460, 0.03623, 0.92810, 0.03710, 2.40026, 0.19990, 10.04065, 0.05617, 1.60500, 0.11700, 9.99292, 2.32031, 1.17960, 1.55277, 1.56079, 2.69937, 2.82291
418761354,00455526+0620490,2556231154370582400, 11.48024, 0.02000, 6.34703, 0.01110, 4601.72607, 88.42511, 4.60956, 0.18319, -0.03912, 0.07146, 0.03049, 0.03415, 0.00676, 0.08800, 0.68803, 0.00954, 0.72299, 0.01914, 0.19014, 0.01557, 9.71892, 0.41882, -26.48100, 0.08100, 6.66570, 2.24671, 0.34235, 0.45434, 0.45299, 0.81432, 0.85279
234504626,00474568-6225232,4902237021244807296, 11.94083, 0.00910, -62.42319, 0.00910, 5001.16162, 90.35880, 4.54715, 0.18165, 0.18368, 0.07111, 0.03351, 0.03307, 0.23409, 0.08685, 0.80059, 0.01121, 0.86453, 0.02387, 0.35912, 0.02789, 9.53326, 0.42501, 20.99100, 0.07300, 6.23903, 2.24962, 0.46374, 0.61377, 0.61361, 1.08237, 1.13233
257394133,00485666+0524595,2552929320952237952, 12.23615, 0.01690, 5.41643, 0.00860, 5617.30908, 95.90884, 4.32414, 0.18580, 0.27400, 0.08213, -0.01511, 0.04150, 0.25269, 0.10178, 1.16702, 0.02664, 1.01929, 0.04217, 1.21421, 0.09999, 9.91227, 0.12816, -4.16600, 0.10400, 6.37920, 2.30131, 0.83223, 1.09178, 1.10117, 1.88681, 1.97310
257218673,00490407+0215596,2549922465888108032, 12.26701, 0.01460, 2.26656, 0.00800, 5579.07324, 93.08108, 4.06256, 0.18487, 0.20733, 0.07897, 0.04303, 0.04165, 0.27236, 0.10118, 1.60239, 0.03491, 1.07752, 0.05388, 2.22751, 0.17794, 9.95207, 0.18822, 4.11500, 0.11400, 7.17049, 2.28402, 1.12896, 1.48206, 1.49378, 2.56404, 2.68130
405336406,00493540+1001123,2582183683235097728, 12.39752, 0.01850, 10.02003, 0.01420, 4490.04395, 75.90983, 1.66947, 0.25414, -0.74280, 0.04763, 0.19514, 0.01433, -0.43379, 0.05343, 24.61699, 1.18059, 1.21178, 0.29596, 220.39667, 25.99150, 9.59324, 0.28016, -148.74699, 0.08500, 7.09029, 2.09566, 11.69967, 15.53125, 15.48053, 27.97399, 29.30854
266012991,00510476+0931003,2581918597853527424, 12.77001, 0.02040, 9.51677, 0.01440, 5553.54443, 76.92154, 4.38363, 0.17880, -0.02271, 0.05056, 0.04010, 0.01748, 0.03735, 0.05708, 1.00962, 0.01735, 0.92942, 0.02874, 0.86839, 0.05669, 9.95082, 0.12422, 13.39600, 0.08200, 4.89910, 2.14345, 0.70562, 0.92673, 0.93365, 1.60447, 1.67785
333605244,00510570-0111452,2535901287452166400, 12.77369, 0.01670, -1.19588, 0.00890, 4974.89160, 124.67893, 4.58630, 0.19329, 0.03951, 0.10909, 0.06526, 0.05788, 0.13922, 0.14104, 0.76695, 0.01140, 0.82485, 0.02494, 0.32268, 0.03386, 9.52155, 0.44919, 18.83300, 0.10400, 3.66614, 2.65141, 0.44002, 0.58252, 0.58222, 1.02830, 1.07581
257434940,00511854+0520004,2552891834477747200, 12.82728, 0.01520, 5.33343, 0.00930, 5253.93945, 97.94888, 3.91429, 0.18652, -0.12956, 0.07822, 0.12553, 0.04555, 0.06495, 0.10732, 1.79359, 0.03916, 1.00330, 0.03482, 2.19487, 0.19019, 10.03284, 0.08149, 11.72900, 0.11500, 10.05132, 2.26182, 1.13531, 1.49808, 1.50220, 2.61807, 2.73812
266015990,00521914+1047409,2582617711154563968, 13.08003, 0.01460, 10.79471, 0.01050, 5498.88818, 104.28296, 4.39581, 0.18503, 0.09214, 0.08882, 0.07570, 0.04716, 0.20765, 0.11524, 0.96886, 0.01683, 0.96919, 0.04491, 0.76864, 0.06428, 9.75618, 0.32083, -16.01100, 0.09600, 6.02663, 2.36722, 0.66532, 0.87462, 0.88032, 1.51667, 1.58605
257435562,00523368+0330277,2551651031310145024, 13.14040, 0.01620, 3.50777, 0.00900, 5749.53076, 88.21805, 4.21032, 0.18238, 0.10034, 0.07176, 0.04986, 0.03444, 0.17559, 0.08897, 1.33693, 0.02394, 1.08645, 0.04317, 1.74924, 0.12449, 9.83652, 0.12926, -6.37300, 0.10900, 5.81218, 2.26033, 0.99357, 1.30021, 1.31465, 2.23914, 2.34153
266017624,00524666+0941345,2581916673708201216, 13.19437, 0.01630, 9.69292, 0.01290, 5013.54883, 91.01048, 4.54244, 0.18506, 0.32921, 0.07374, -0.01360, 0.03632, 0.30991, 0.09082, 0.81690, 0.01315, 0.87149, 0.02825, 0.37762, 0.03006, 9.67697, 0.40736, -5.68200, 0.06800, 6.79661, 2.25105, 0.47531, 0.62900, 0.62892, 1.10872, 1.15988
344586726,00530642+0606009,2553369877222007168, 13.27676, 0.01520, 6.10022, 0.01080, 4934.96094, 116.28557, 4.60717, 0.19162, -0.05213, 0.10327, -0.01629, 0.06378, -0.07448, 0.13883, 0.72842, 0.01152, 0.77293, 0.02535, 0.28186, 0.02811, 9.65507, 0.44374, 8.32600, 0.08300, 6.18756, 2.44710, 0.41187, 0.54545, 0.54497, 0.96434, 1.00897
266030611,00534179+1002417,2581964605543263104, 13.42414, 0.01300, 10.04484, 0.01070, 5651.84082, 87.68291, 4.44288, 0.18126, 0.35437, 0.07000, -0.00050, 0.03489, 0.35415, 0.08690, 1.03653, 0.01925, 1.06187, 0.04192, 0.98180, 0.07115, 9.52737, 0.37787, -9.45900, 0.09800, 7.43236, 2.23727, 0.74731, 0.97976, 0.98881, 1.69162, 1.76897
39080923,00543451-6754540,4704350010854368384, 13.64358, 0.01400, -67.91516, 0.01360, 5319.51416, 123.14827, 4.24910, 0.18933, 0.15898, 0.12667, 0.11225, 0.07491, 0.33309, 0.17470, 1.16250, 0.02100, 0.96294, 0.03116, 0.96913, 0.09666, 10.07496, 0.21280, 26.24800, 0.15500, 10.59167, 2.52654, 0.75245, 0.99196, 0.99561, 1.72978, 1.80903
248351386,01093180-0031031,2533185974768028032, 17.38251, 0.01910, -0.51776, 0.01380, 5746.26807, 81.97283, 4.16134, 0.18500, -0.10735, 0.06101, 0.01013, 0.02466, -0.09213, 0.07122, 1.27246, 0.02651, 0.97535, 0.03388, 1.58095, 0.11191, 9.97843, 0.07599, -51.45800, 0.09100, 6.35807, 2.19356, 0.94470, 1.23632, 1.24998, 2.12930, 2.22667
380886535,01175068+0020496,2534988933319166976, 19.46114, 0.01530, 0.34697, 0.01350, 5866.47217, 89.07141, 4.13671, 0.18210, -0.03449, 0.07765, 0.03464, 0.03761, 0.01772, 0.09639, 1.51975, 0.02874, 1.09750, 0.05694, 2.44990, 0.17562, 9.83896, 0.15459, -23.30200, 0.08400, 7.64987, 2.27258, 1.17032, 1.52795, 1.54851, 2.62382, 2.74380
380886534,01175088+0020311,2534988933319167488, 19.46200, 0.01980, 0.34195, 0.01680, 5620.33740, 107.19740, 4.32373, 0.19203, -0.37451, 0.09911, 0.17470, 0.04905, -0.09919, 0.12877, 1.12849, 0.03192, 0.93841, 0.04080, 1.13757, 0.10847, 10.00422, 0.09793, -8.74100, 0.09800, 6.31871, 2.46171, 0.80544, 1.05657, 1.06572, 1.82582, 1.90931
248391319,01183042-0003234,2533837126169762688, 19.62688, 0.01890, -0.05639, 0.01780, 4895.32617, 79.41669, 4.49503, 0.18066, 0.24819, 0.05550, -0.01535, 0.02530, 0.22608, 0.06665, 0.83377, 0.01268, 0.83659, 0.02024, 0.35758, 0.02567, 10.03430, 0.22900, -10.40500, 0.07600, 4.31715, 2.17232, 0.46459, 0.61548, 0.61472, 1.08983, 1.14036
344278776,01282912+0306464,2559835181687507840, 22.12135, 0.01450, 3.11281, 0.01060, 5006.54980, 138.44605, 4.54625, 0.19776, -0.00116, 0.12210, 0.08153, 0.06618, 0.12409, 0.16041, 0.80205, 0.01306, 0.84367, 0.03175, 0.36200, 0.04192, 9.73048, 0.40224, 19.33200, 0.11600, 9.38561, 2.51266, 0.46550, 0.61606, 0.61593, 1.08620, 1.13633
237913194,01294694-6044238,4715813347286590080, 22.44582, 0.00850, -60.73991, 0.00920, 5685.58984, 77.27357, 4.33996, 0.17735, 0.17458, 0.05271, 0.00403, 0.02032, 0.18070, 0.06072, 1.12464, 0.01907, 1.03057, 0.03275, 1.18375, 0.07596, 9.81586, 0.12031, 29.89000, 0.09700, 6.04023, 2.14625, 0.81946, 1.07367, 1.08428, 1.85209, 1.93678
302924206,02194903-6230137,4701294983436539776, 34.95426, 0.01090, -62.50382, 0.01100, 5999.47852, 94.42599, 4.08531, 0.18173, -0.26234, 0.09919, 0.03149, 0.04277, -0.21467, 0.11848, 1.46428, 0.02702, 1.05994, 0.05332, 2.48767, 0.18190, 9.83631, 0.08550, 38.05800, 0.14600, 15.85744, 2.45429, 1.17305, 1.52730, 1.55213, 2.61488, 2.73443
234330672,02230005-7127287,4645187454827112192, 35.75042, 0.00870, -71.45794, 0.00890, 6041.65430, 97.70033, 4.27793, 0.18255, 0.12446, 0.09546, 0.00716, 0.06844, 0.13641, 0.13932, 1.28437, 0.02322, 1.14131, 0.05130, 1.96837, 0.14616, 9.61516, 0.16405, 10.81100, 0.12300, 8.46986, 2.36701, 1.04171, 1.35509, 1.37834, 2.31797, 2.42393
25958209,03261169+1803599,55913881421161472, 51.54892, 0.01410, 18.06659, 0.01330, 5185.83008, 114.48198, 4.56795, 0.18858, 0.07388, 0.08416, 0.29692, 0.06929, 0.56072, 0.15008, 0.79691, 0.01160, 0.87737, 0.02325, 0.41140, 0.03836, 9.23322, 0.48693, -21.89200, 0.08100, 3.22234, 2.67162, 0.49284, 0.65090, 0.65210, 1.14018, 1.19253
435279642,03300470+1752170,56599014604732672, 52.51962, 0.01720, 17.87122, 0.01230, 5814.44873, 99.43517, 4.39498, 0.18385, -0.24301, 0.09218, 0.05325, 0.04624, -0.16221, 0.11648, 0.99210, 0.01852, 0.95429, 0.05024, 1.00748, 0.07869, 9.75650, 0.28208, -20.52100, 0.12600, 5.09898, 2.46252, 0.75207, 0.98291, 0.99510, 1.68998, 1.76726
26078330,03313333+2226055,61624573016925824, 52.88885, 0.01390, 22.43482, 0.01040, 5458.36768, 84.39168, 4.44542, 0.18104, 0.19762, 0.06153, 0.03336, 0.02633, 0.24762, 0.07337, 0.90020, 0.01394, 0.96978, 0.02924, 0.64429, 0.04463, 9.41307, 0.42629, 0.43500, 0.08500, 6.84896, 2.19702, 0.61013, 0.80261, 0.80729, 1.39348, 1.45724
31869740,03322678-6843192,4667367314482572800, 53.11153, 0.01190, -68.72206, 0.01080, 4880.08301, 104.41440, 3.27821, 0.19082, -0.18475, 0.08834, -0.00020, 0.04514, -0.18430, 0.11050, 3.75947, 0.07731, 1.08534, 0.13402, 7.17827, 0.68392, 9.85508, 0.20939, 46.48300, 0.09400, 13.66080, 2.30095, 2.08273, 2.75952, 2.75578, 4.88924, 5.11608
113921235,03370580+1929585,57197664325972736, 54.27433, 0.01370, 19.49959, 0.00960, 5712.58447, 93.74696, 4.41817, 0.18162, 0.11851, 0.08026, -0.04214, 0.04230, 0.05837, 0.10021, 1.02074, 0.01845, 0.98284, 0.04773, 0.99372, 0.07462, 9.76505, 0.26483, 13.17800, 0.13300, 6.89950, 2.29773, 0.74999, 0.98215, 0.99236, 1.69302, 1.77043
114031109,03405510+2044100,63416845689590400, 55.22962, 0.01270, 20.73609, 0.00940, 5980.58301, 135.73650, 4.09227, 0.19475, 0.38739, 0.14718, 0.02303, 0.09120, 0.42423, 0.20077, 1.76016, 0.03366, 1.31364, 0.07689, 3.54939, 0.35090, 9.57938, 0.14265, 19.31700, 0.16100, 6.79440, 2.72618, 1.40224, 1.82644, 1.85538, 3.12830, 3.27133
435339558,03410141+1331098,38127013099258880, 55.25593, 0.01320, 13.51918, 0.01090, 5751.25146, 76.23640, 4.17641, 0.17802, -0.04630, 0.05179, -0.01953, 0.01920, -0.07457, 0.05878, 1.29163, 0.02309, 0.96982, 0.03269, 1.63475, 0.10469, 10.00407, 0.08291, -10.08900, 0.11000, 5.71427, 2.14688, 0.96044, 1.25681, 1.27082, 2.16431, 2.26328
434133200,03425204+1706054,44112376443631104, 55.71686, 0.01330, 17.10142, 0.01000, 4856.11816, 103.31086, 3.44792, 0.19117, 0.18778, 0.08482, -0.02035, 0.04080, 0.15879, 0.10333, 3.11546, 0.06305, 1.13092, 0.12005, 4.83353, 0.45699, 9.87081, 0.16826, 4.33000, 0.07900, 6.03890, 2.28284, 1.71056, 2.26684, 2.26334, 4.02015, 4.20690
388104525,03434402-6511378,4672607178880426624, 55.93365, 0.00970, -65.19378, 0.01050, 5745.99512, 81.92713, 4.41295, 0.17825, 0.34814, 0.06071, -0.00207, 0.02580, 0.34537, 0.07158, 1.08126, 0.01859, 1.09809, 0.03821, 1.14140, 0.07613, 9.47788, 0.34195, 8.17000, 0.11700, 6.96339, 2.18588, 0.80271, 1.05051, 1.06211, 1.80929, 1.89202
434165964,03472850+1656298,43710500647160320, 56.86875, 0.01570, 16.94160, 0.01130, 6177.18896, 95.84509, 3.78816, 0.19218, -0.18150, 0.11785, 0.01575, 0.05070, -0.15714, 0.14000, 2.30759, 0.05096, 1.32349, 0.08334, 6.94294, 0.53010, 9.53247, 0.17465, 44.01200, 0.42100, 24.29916, 2.70350, 1.94607, 2.52410, 2.57495, 4.30615, 4.50283
238197709,03490370-7256507,4641589646622686720, 57.26581, 0.01000, -72.94730, 0.01030, 6000.51465, 73.51073, 3.96252, 0.17583, 0.08191, 0.04925, -0.04235, 0.01684, 0.02095, 0.05475, 1.86445, 0.03271, 1.21226, 0.05511, 4.03641, 0.24359, 9.69789, 0.10260, 24.17100, 0.08300, 6.11703, 2.12081, 1.49417, 1.94535, 1.97702, 3.33055, 3.48282
59004498,03490406+1722319,43841346828565632, 57.26688, 0.01750, 17.37548, 0.01320, 5979.00244, 91.97891, 3.93057, 0.18104, 0.11921, 0.08341, 0.00656, 0.04003, 0.12949, 0.10229, 1.96935, 0.03727, 1.27587, 0.07708, 4.43865, 0.32129, 9.64745, 0.14374, -34.51200, 0.10900, 7.05962, 2.31375, 1.56819, 2.04265, 2.07496, 3.49875, 3.65872
238197638,03495734-7247376,4641592601560176512, 57.48903, 0.01030, -72.79373, 0.01050, 6182.39795, 76.10364, 3.95391, 0.17813, 0.19759, 0.05524, -0.01835, 0.02050, 0.17105, 0.06274, 2.13492, 0.03894, 1.45901, 0.05042, 5.96384, 0.36597, 9.42037, 0.11535, 9.44500, 0.09600, 10.66243, 2.14156, 1.80328, 2.33863, 2.38601, 3.98934, 4.17154
149923858,03571948+2421331,65843055533946240, 59.33132, 0.02540, 24.35908, 0.01280, 5762.57471, 85.60465, 4.39550, 0.17935, 0.00141, 0.06543, -0.02462, 0.02944, -0.03405, 0.07799, 1.00433, 0.01779, 0.97903, 0.03833, 0.99617, 0.06904, 9.70975, 0.23409, 40.34800, 0.10800, 4.33427, 2.27667, 0.74940, 0.98043, 0.99157, 1.68788, 1.76507
14226699,03594082+2221575,53318312426156288, 59.92005, 0.01660, 22.36588, 0.00850, 5103.41748, 119.91126, 3.64951, 0.19821, 0.09662, 0.11612, 0.09928, 0.06364, 0.24960, 0.15391, 2.90265, 0.06319, 1.32444, 0.11587, 5.11753, 0.53225, 9.60623, 0.16774, -58.17100, 0.11900, 6.90603, 2.37181, 1.74378, 2.30535, 2.30729, 4.05012, 4.23646
243030574,04043165+1613000,45456357610673408, 61.13186, 0.02110, 16.21665, 0.01330, 6030.29980, 81.18205, 4.31171, 0.17889, -0.00359, 0.06526, -0.06845, 0.03177, -0.10082, 0.07873, 1.16024, 0.02100, 1.04264, 0.04072, 1.59430, 0.10360, 9.70621, 0.14083, 9.36700, 0.10600, 11.06156, 2.20167, 0.93794, 1.22039, 1.24104, 2.08805, 2.18351
38510224,04100386-6156326,4676789514954240768, 62.51613, 0.01100, -61.94267, 0.01050, 4430.48486, 70.57006, 4.64161, 0.17976, -0.10955, 0.04307, 0.09204, 0.01270, 0.03081, 0.04753, 0.64499, 0.00748, 0.68176, 0.01140, 0.14359, 0.00975, 9.47946, 0.50623, 34.04314, 0.27107, 6.41293, 2.07371, 0.29921, 0.39723, 0.39591, 0.71739, 0.75182
15932677,04100790+1924403,48729741164054144, 62.53290, 0.01880, 19.41117, 0.01080, 4807.46045, 83.98497, 2.39337, 0.19994, -0.16867, 0.05673, -0.07295, 0.02784, -0.27222, 0.06852, 11.48966, 0.27186, 0.94177, 0.04354, 63.13797, 5.34414, 10.07616, 0.06178, 0.15900, 0.05000, 5.85173, 2.15142, 6.19332, 8.21031, 8.19474, 14.58920, 15.26869
388106759,04112501-6928298,4666490423895957376, 62.85400, 0.01070, -69.47488, 0.01000, 5690.60449, 76.96179, 4.13508, 0.17779, -0.23684, 0.05300, 0.11565, 0.01823, -0.05896, 0.06047, 1.35778, 0.02338, 0.96789, 0.03017, 1.73147, 0.11120, 10.02956, 0.09316, 70.53900, 0.09300, 6.52336, 2.14622, 0.99087, 1.29813, 1.31108, 2.23899, 2.34137
38571020,04124779-6420512,4675892897582175616, 63.19939, 0.01400, -64.34781, 0.01390, 5997.14111, 69.35097, 4.23584, 0.17439, -0.19708, 0.04124, 0.01625, 0.01407, -0.17304, 0.04621, 1.25278, 0.02022, 1.03422, 0.02655, 1.81839, 0.10267, 9.79550, 0.09585, 38.14283, 0.25486, 6.57512, 2.05905, 1.00301, 1.30597, 1.32713, 2.23605, 2.33828
56621708,04132798+2400114,149803618858614400, 63.36681, 0.02190, 24.00304, 0.01250, 5682.17578, 166.79586, 3.94714, 0.21588, -0.43729, 0.18437, 0.06668, 0.09551, -0.33397, 0.23597, 1.52912, 0.05079, 0.95181, 0.04406, 2.18095, 0.29656, 10.06677, 0.07371, -99.89800, 0.21400, 9.83736, 3.04123, 1.11245, 1.45764, 1.47195, 2.51468, 2.62967
388128308,04145463-7029406,4654320853106099840, 63.72773, 0.01910, -70.49453, 0.01940, 6275.19287, 72.52670, 3.93838, 0.17813, -0.15930, 0.05147, 0.04563, 0.01606, -0.09095, 0.05694, 1.96103, 0.04167, 1.33651, 0.05361, 5.34061, 0.33585, 9.49155, 0.12042, 8.15478, 0.36602, 14.21068, 2.11566, 1.70039, 2.20070, 2.24987, 3.74783, 3.91881
38603673,04173958-6123316,4676885550423032064, 64.41505, 0.01090, -61.39201, 0.01040, 6562.20557, 69.39272, 3.92266, 0.17455, -0.51390, 0.04595, -0.01046, 0.02162, -0.52911, 0.05563, 2.00214, 0.03042, 1.23253, 0.01601, 6.65830, 0.34708, 9.53837, 0.06290, 24.09262, 0.37866, 49.15892, 2.10676, 1.87873, 2.41614, 2.48585, 4.09690, 4.28245
388130235,04213843-6728012,4668571799408247680, 65.41020, 0.01300, -67.46704, 0.01080, 4978.81250, 70.47036, 3.54158, 0.17866, -0.03630, 0.04171, 0.03460, 0.01189, 0.01527, 0.04537, 2.98939, 0.05323, 1.23088, 0.07919, 4.91790, 0.32948, 9.69519, 0.16319, 5.85166, 0.25685, 5.39140, 2.06312, 1.71757, 2.27370, 2.27261, 4.01306, 4.19845
38696105,04243271-6007478,4678368722889015808, 66.13625, 0.01430, -60.12993, 0.01370, 6061.70215, 74.81606, 4.19579, 0.17594, 0.22070, 0.05105, 0.00480, 0.01856, 0.22782, 0.05787, 1.45529, 0.02326, 1.25728, 0.02116, 2.56109, 0.15080, 9.51213, 0.08932, 13.10300, 0.08900, 8.56907, 2.12494, 1.18730, 1.54382, 1.57099, 2.63972, 2.76038
33878688,04245335-7319599,4653382282492073216, 66.22195, 0.01040, -73.33352, 0.00970, 4998.58398, 87.88248, 4.54432, 0.18246, -0.27861, 0.06307, 0.06001, 0.02751, -0.18812, 0.07591, 0.75550, 0.01057, 0.77628, 0.02369, 0.31918, 0.02420, 9.88735, 0.29045, 56.00100, 0.09200, 5.77306, 2.22953, 0.43724, 0.57870, 0.57854, 1.02064, 1.06775
17409453,04245669+1849387,47908509057301120, 66.23637, 0.01510, 18.82736, 0.00860, 5712.87842, 134.71739, 4.15432, 0.19350, 0.30831, 0.14707, 0.49627, 0.12363, 1.16875, 0.28122, 1.39914, 0.03084, 0.99909, 0.12455, 1.86708, 0.19521, 10.11488, 1.11283, 16.21500, 0.15900, 9.45841, 2.66118, 1.02802, 1.34623, 1.36023, 2.32059, 2.42670
220402290,04381906-5712139,4775507517186281216, 69.57942, 0.01190, -57.20375, 0.01210, 5813.35938, 72.81550, 4.36289, 0.17692, 0.05333, 0.04640, 0.00143, 0.01498, 0.05548, 0.05131, 1.09547, 0.01789, 1.03490, 0.02952, 1.22759, 0.07351, 9.69856, 0.13595, 20.23200, 0.09800, 5.85815, 2.10443, 0.83020, 1.08506, 1.09849, 1.86565, 1.95096
55452495,04424090-6453066,4663258615627525376, 70.67028, 0.04830, -64.88521, 0.05740, 7521.10254, 77.38705, 3.76904, 0.17989, -0.09534, 0.05946, -0.21129, 0.01816, -0.37728, 0.06325, 2.75089, 0.08559, 1.76834, 0.06037, 21.68485, 1.62037, 9.06626, 0.11713, 34.16800, 0.26700, 33.28673, 2.18577, 3.30529, 4.17632, 4.37340, 7.02935, 7.31554
436575927,04442635+1631073,3406132644545570432, 71.11001, 0.01320, 16.51858, 0.00680, 4633.23584, 80.45641, 4.71821, 0.18058, 0.03899, 0.05820, 0.29403, 0.03490, 0.52000, 0.08518, 0.67053, 0.00945, 0.73316, 0.01461, 0.18559, 0.01394, 8.52362, 0.54436, 44.13600, 0.08400, 4.33147, 2.20916, 0.33786, 0.44832, 0.44705, 0.80246, 0.84027
294780517,04445898-6758521,4656343576544926592, 71.24576, 0.01210, -67.98105, 0.01220, 5059.35303, 93.71540, 4.48600, 0.18290, 0.30956, 0.07751, 0.02793, 0.04314, 0.35149, 0.10092, 0.87553, 0.01371, 0.88821, 0.03153, 0.44985, 0.03626, 9.92339, 0.27852, 15.96700, 0.07400, 5.03568, 2.29413, 0.51788, 0.68500, 0.68524, 1.20537, 1.26090
294781547,04455616-6845427,4655454831877302016, 71.48411, 0.01240, -68.76180, 0.01260, 5473.55566, 77.17625, 4.49916, 0.17675, -0.02878, 0.05081, 0.02809, 0.01996, 0.01302, 0.05894, 0.87001, 0.01286, 0.92375, 0.02549, 0.60855, 0.03880, 9.50866, 0.37999, 16.49000, 0.09200, 6.73012, 2.13924, 0.59260, 0.77935, 0.78410, 1.35248, 1.41436
294869729,04471179-6859084,4655447027900441984, 71.79923, 0.04800, -68.98564, 0.04600, 4986.54834, 92.53910, 3.55999, 0.18472, 0.13539, 0.07021, -0.03154, 0.03709, 0.09003, 0.08789, 3.26969, 0.10334, 1.28320, 0.12949, 5.91699, 0.57927, 9.64834, 0.19912, -39.88600, 0.07500, 8.59339, 2.21900, 1.88342, 2.49307, 2.49206, 4.39895, 4.60211
294981566,04491981-6722076,4662389864007673216, 72.33256, 0.01300, -67.36874, 0.01460, 6619.52344, 72.47747, 4.08248, 0.17412, -0.45527, 0.07633, nan, nan, -0.45527, 0.07633, 1.61898, 0.02646, 1.24692, 0.02990, 4.50770, 0.24659, 9.45620, 0.06728, -10.10151, 0.96381, 58.32808, 2.51973, 1.54275, 1.98157, 2.04130, 3.35757, 3.50928
220435095,04543393-5730488,4762555785607165824, 73.64148, 0.01460, -57.51345, 0.01340, 5724.93359, 123.82780, 3.70089, 0.19362, -0.64706, 0.17059, 0.25165, 0.07400, -0.23896, 0.21417, 2.45231, 0.05423, 1.27782, 0.05853, 5.78441, 0.56413, 9.59200, 0.14840, 1.58200, 0.23700, 15.18122, 2.98130, 1.80858, 2.36786, 2.39303, 4.08036, 4.26695
68576786,04544789+1819177,3406637732699580032, 73.69951, 0.01880, 18.32156, 0.00810, 5955.29346, 90.26294, 4.28858, 0.17969, -0.09114, 0.08176, 0.01528, 0.04190, -0.06770, 0.10291, 1.13541, 0.02106, 1.02841, 0.04839, 1.45215, 0.10341, 9.73334, 0.18905, 19.88900, 0.11400, 9.14983, 2.29267, 0.89782, 1.17004, 1.18796, 2.00514, 2.09683
140691463,04544830-7640498,4624979393181971328, 73.70145, 0.01040, -76.68061, 0.01010, 5626.39990, 120.09266, 4.33153, 0.18810, 0.18541, 0.12660, 0.02849, 0.10115, 0.23067, 0.19792, 1.07971, 0.01930, 0.97505, 0.05497, 1.04626, 0.09714, 9.91713, 0.20217, -8.62500, 0.10800, 6.63684, 2.57309, 0.77225, 1.01292, 1.02181, 1.75010, 1.83013
55652896,04555525-6315362,4664811297844004352, 73.98001, 0.00880, -63.26034, 0.01000, 4993.94531, 75.70949, 4.55728, 0.17870, 0.29780, 0.05004, -0.00055, 0.01781, 0.29726, 0.05652, 0.80152, 0.01002, 0.87748, 0.01898, 0.35793, 0.02351, 9.38557, 0.45566, 36.15000, 0.06900, 4.83919, 2.13334, 0.46310, 0.61296, 0.61276, 1.08125, 1.13117
220459826,04592833-5555451,4764605855100710912, 74.86819, 0.00990, -55.92906, 0.01020, 4862.56641, 96.25466, 4.58379, 0.18425, 0.26233, 0.08476, 0.01358, 0.04529, 0.28335, 0.10832, 0.76254, 0.01053, 0.82422, 0.02249, 0.29118, 0.02447, 9.51004, 0.46546, 13.29900, 0.08000, 6.19554, 2.31455, 0.41974, 0.55622, 0.55539, 0.98617, 1.03197
13021029,05011191-2603149,2959177048983750016, 75.29966, 0.00590, -26.05414, 0.00750, 6253.19189, 80.03024, 4.23347, 0.17840, -0.12346, 0.06704, 0.00483, 0.02652, -0.11585, 0.07770, 1.34945, 0.02219, 1.18646, 0.02837, 2.49378, 0.15193, 9.49203, 0.08638, 19.09800, 0.11100, 12.81996, 2.20976, 1.16291, 1.50581, 1.53871, 2.56540, 2.68247
140830390,05023054-7254509,4649937757389347456, 75.62731, 0.00940, -72.91399, 0.00840, 5616.93115, 75.28888, 3.74401, 0.17949, -0.32119, 0.05103, 0.04523, 0.01705, -0.25324, 0.05733, 2.56939, 0.04924, 1.23248, 0.05473, 5.88534, 0.38851, 9.60716, 0.23357, 17.30200, 0.06100, 8.34108, 2.12254, 1.83227, 2.40371, 2.42438, 4.15415, 4.34411
13093071,05044619-2651334,2958881069899924736, 76.19244, 0.00650, -26.85915, 0.00790, 5164.25488, 85.49330, 4.54974, 0.18053, 0.14135, 0.06490, -0.01778, 0.03249, 0.11602, 0.08023, 0.80816, 0.01174, 0.87076, 0.02369, 0.41609, 0.03014, 9.51198, 0.42079, 28.73900, 0.07900, 5.89126, 2.22358, 0.49606, 0.65533, 0.65636, 1.14881, 1.20158
293612446,05072816+1652037,3394923127797114496, 76.86733, 0.01510, 16.86769, 0.00930, 6826.35498, 107.37929, 4.11018, 0.18761, 0.14975, 0.14998, 0.05319, 0.07293, 0.23200, 0.18722, 1.76200, 0.03646, 1.50186, 0.06378, 6.03727, 0.45567, 9.14831, 0.17920, 29.12200, 0.38200, 17.74630, 2.71182, 1.77333, 2.26772, 2.34638, 3.83357, 4.00482
69530840,05074272+2447564,3419143444811862912, 76.92802, 0.02080, 24.79896, 0.01210, 6298.38672, 116.61490, 4.12561, 0.18692, 0.01091, 0.17312, 0.06722, 0.07498, 0.11505, 0.20865, 1.52157, 0.03483, 1.10825, 0.06916, 3.26218, 0.28491, 9.81910, 0.12437, 6.42300, 0.38600, 27.82301, 3.65834, 1.32777, 1.71757, 1.75685, 2.92390, 3.05725
55383975,05093204-6401342,4664142756116074496, 77.38358, 0.01120, -64.02608, 0.01190, 5343.16602, 70.55471, 4.40707, 0.17675, 0.35635, 0.04249, -0.02377, 0.01496, 0.32200, 0.04769, 0.99498, 0.01605, 0.95843, 0.02574, 0.72271, 0.04479, 9.92101, 0.13910, 24.93700, 0.08800, 5.88715, 2.07124, 0.64917, 0.85551, 0.85896, 1.49070, 1.55898
14165625,05120890-3742313,4820828591913853696, 78.03722, 0.00800, -37.70847, 0.00950, 4549.77637, 80.61868, 4.63673, 0.18236, 0.19276, 0.06095, 0.10023, 0.02942, 0.34638, 0.07685, 0.69278, 0.00901, 0.74844, 0.01552, 0.18422, 0.01393, 9.28769, 0.51978, 27.15100, 0.07300, 8.12109, 2.17588, 0.33758, 0.44807, 0.44667, 0.80491, 0.84310
169532369,05122372-1336202,2988427421239442432, 78.09888, 0.01150, -13.60564, 0.01060, 6807.72510, 78.81403, 4.10124, 0.17682, -0.07918, 0.08138, 0.02208, 0.02522, -0.04590, 0.08980, 1.72854, 0.03414, 1.41414, 0.03696, 5.74764, 0.35030, 9.26428, 0.12557, 17.32700, 0.22900, 27.06454, 2.39173, 1.73128, 2.21480, 2.29075, 3.74482, 3.91231
382068562,05183765-5553196,4769649280577737728, 79.65689, 0.01220, -55.88855, 0.01300, 5524.75195, 78.28822, 4.31573, 0.17832, -0.27574, 0.05338, 0.09875, 0.02175, -0.12450, 0.06362, 1.03726, 0.01589, 0.88330, 0.02041, 0.89780, 0.05793, 10.07924, 0.08299, 78.91400, 0.09400, 5.25268, 2.16611, 0.71831, 0.94386, 0.95043, 1.63549, 1.71029
179317684,05190435-7153441,4651366263526130816, 79.76826, 0.01260, -71.89552, 0.01320, 6375.86426, 74.61117, 4.12008, 0.17821, 0.11152, 0.05544, -0.01965, 0.01886, 0.08321, 0.06184, 1.66799, 0.02886, 1.34150, 0.02290, 4.11807, 0.23999, 9.41678, 0.10504, 21.11100, 0.08500, 14.67615, 2.14532, 1.48749, 1.92088, 1.96818, 3.26589, 3.41461
309791156,05201313-6238456,4760353047204485376, 80.05487, 0.01120, -62.64619, 0.01050, 4877.70947, 74.54358, 4.56457, 0.18028, 0.29708, 0.04825, -0.01180, 0.01538, 0.28002, 0.05322, 0.78052, 0.01002, 0.84799, 0.01878, 0.30891, 0.02051, 9.49079, 0.44464, 7.73000, 0.06200, 3.78948, 2.13219, 0.43209, 0.57251, 0.57172, 1.01445, 1.06153
179582003,05214826-6959175,4657949756881138176, 80.45138, 0.01210, -69.98822, 0.01200, 6101.78174, 126.64586, 4.45345, 0.18597, -0.03058, 0.15643, -0.04979, 0.07359, -0.09966, 0.18775, 1.04646, 0.01634, 1.07757, 0.04178, 1.35961, 0.12092, 9.18778, 0.43657, 26.16400, 0.18100, 4.10664, 2.97753, 0.86372, 1.12210, 1.14283, 1.91709, 2.00470
179580045,05222974-7015157,4657936807635403648, 80.62402, 0.01080, -70.25433, 0.01100, 6819.54834, 76.82970, 4.05433, 0.17701, -0.53104, 0.12830, nan, nan, -0.53104, 0.12830, 1.69533, 0.02853, 1.28498, 0.04431, 5.56789, 0.31350, 9.40203, 0.08416, 12.09050, 2.13006, 91.71098, 5.02440, 1.70336, 2.17855, 2.25380, 3.68308, 3.84768
382188882,05252471-5501117,4769981165586553728, 81.35309, 0.01080, -55.01993, 0.01170, 6159.13525, 72.66213, 4.04436, 0.17468, -0.19269, 0.05127, -0.04043, 0.02487, -0.25075, 0.06229, 1.63781, 0.02449, 1.17233, 0.04608, 3.45754, 0.19336, 9.66364, 0.08639, 33.88700, 0.10400, 16.80306, 2.12590, 1.37428, 1.78318, 1.81838, 3.04315, 3.18217
382200986,05271647-5456461,4769939139330057984, 81.81866, 0.00920, -54.94610, 0.00970, 4914.02686, 93.64794, 4.60635, 0.18307, 0.00374, 0.07382, 0.00902, 0.03510, 0.01761, 0.09034, 0.73778, 0.01071, 0.78946, 0.02242, 0.28430, 0.02324, 9.56243, 0.46509, -4.64000, 0.08000, 6.07032, 2.26873, 0.41397, 0.54833, 0.54774, 0.97022, 1.01516
382302241,05332374-5844428,4760166237602380032, 83.34913, 0.01150, -58.74509, 0.01110, 5082.00049, 97.15548, 4.57837, 0.18360, 0.05613, 0.07656, 0.00700, 0.03872, 0.06711, 0.09565, 0.76910, 0.01063, 0.83475, 0.02143, 0.35341, 0.02879, 9.38197, 0.45779, 38.18700, 0.07600, 5.76692, 2.28589, 0.45863, 0.60648, 0.60684, 1.06631, 1.11540
149302744,05333175-6206329,4757718827800055936, 83.38224, 0.01260, -62.10902, 0.01260, 6208.79346, 73.95596, 4.24631, 0.17591, -0.12951, 0.05255, 0.01518, 0.01732, -0.10687, 0.05858, 1.29806, 0.02011, 1.16167, 0.02644, 2.24273, 0.12759, 9.50288, 0.09109, -26.13800, 0.11100, 9.44501, 2.13033, 1.10470, 1.43183, 1.46169, 2.44130, 2.55277
350332997,05361956-5411282,4768613025228556416, 84.08163, 0.00870, -54.19120, 0.00980, 5641.10156, 91.74750, 3.90989, 0.18239, 0.40120, 0.07802, -0.01507, 0.04188, 0.37992, 0.09895, 2.04424, 0.03970, 1.24756, 0.05389, 3.78964, 0.28776, 9.74328, 0.22541, 70.12200, 0.11200, 6.44776, 2.26593, 1.46885, 1.92610, 1.94352, 3.32653, 3.47864
220076110,05363665+0053466,3222453935725951488, 84.15272, 0.01300, 0.89628, 0.01040, 5538.78418, 136.48319, 4.34189, 0.19444, 0.06575, 0.12281, 0.02198, 0.09044, 0.10072, 0.18276, 1.05271, 0.01906, 0.97905, 0.05553, 0.93406, 0.09846, 9.84476, 0.24611, 20.90800, 0.16100, 11.26626, 2.69285, 0.73225, 0.96196, 0.96889, 1.66616, 1.74237
141428309,05384290-7248461,4650833167861993600, 84.67893, 0.01330, -72.81269, 0.01290, 5676.50195, 87.69837, 4.27346, 0.17847, -0.16072, 0.06797, 0.05914, 0.03068, -0.07130, 0.08285, 1.17726, 0.02008, 0.94710, 0.03406, 1.28882, 0.09113, 10.01424, 0.12278, 3.45200, 0.07800, 5.18288, 2.26194, 0.85537, 1.12091, 1.13179, 1.93405, 2.02249
350432166,05393262-5900206,4759939772566926592, 84.88593, 0.01280, -59.00573, 0.01250, 6293.76855, 84.09681, 4.04594, 0.17887, -0.04778, 0.07795, 0.01719, 0.03115, -0.02180, 0.09079, 1.82254, 0.03261, 1.33819, 0.04236, 4.66793, 0.30070, 9.46608, 0.09369, 34.80300, 0.09800, 14.53763, 2.26638, 1.58858, 2.05515, 2.10193, 3.49885, 3.65842
350445771,05415218-5644258,4766550723668101376, 85.46742, 0.01370, -56.74045, 0.01530, 6520.50195, 86.29250, 3.97509, 0.17863, -0.05971, 0.10428, -0.07624, 0.05853, -0.16665, 0.13179, 2.01971, 0.03690, 1.40057, 0.06102, 6.60433, 0.42545, 9.38459, 0.07830, 29.95300, 0.29100, 34.21957, 2.67389, 1.87386, 2.41209, 2.47940, 4.09232, 4.27794
350480660,05435146-5709485,4765755982919247744, 85.96448, 0.03490, -57.16341, 0.03340, 6218.87891, 80.76406, 4.37661, 0.17784, 0.01301, 0.06419, 0.02460, 0.02790, 0.04987, 0.07665, 1.17767, 0.02294, 1.16601, 0.03637, 1.85787, 0.12083, 9.25055, 0.31620, 10.18300, 0.09800, 6.17487, 2.21455, 1.00507, 1.30241, 1.32986, 2.22022, 2.32159
149603524,05483359-6359183,4756649415309914240, 87.13982, 0.01150, -63.98832, 0.01060, 6136.32568, 71.85703, 4.29403, 0.17576, 0.05923, 0.04686, -0.00699, 0.01511, 0.04916, 0.05184, 1.25256, 0.01905, 1.17741, 0.02585, 1.99248, 0.11140, 9.42402, 0.14141, 14.93500, 0.10700, 11.27403, 2.09719, 1.04418, 1.35553, 1.38161, 2.31434, 2.42008
389924075,05512983-7059305,4656943398818314752, 87.87415, 0.01590, -70.99181, 0.01320, 5897.63965, 74.51887, 4.33626, 0.17554, -0.35061, 0.05135, 0.04181, 0.01783, -0.28793, 0.05811, 1.08471, 0.01765, 0.94563, 0.02970, 1.27492, 0.07673, 9.86207, 0.09312, 3.16200, 0.09400, 5.38139, 2.14307, 0.84319, 1.10016, 1.11567, 1.88784, 1.97417
31268146,05521717-7055125,4656944631448965888, 88.07131, 0.01290, -70.92031, 0.01300, 6010.78857, 77.22238, 4.22173, 0.17961, 0.08792, 0.05544, -0.03510, 0.02212, 0.03737, 0.06381, 1.36872, 0.02312, 1.14948, 0.03317, 2.19027, 0.13488, 9.66145, 0.10929, 23.47200, 0.07300, 4.75565, 2.17843, 1.10020, 1.43211, 1.45574, 2.45132, 2.56339
141622065,05565489-7320334,4650570251448824960, 89.22876, 0.01160, -73.34255, 0.01240, 6694.18066, 77.61402, 3.60418, 0.17549, -0.16315, 0.09232, -0.08546, 0.03869, -0.28342, 0.10634, 3.42522, 0.06470, 1.67731, 0.09055, 21.10081, 1.26378, 9.18354, 0.33151, -56.20473, 1.11515, 46.52103, 2.72625, 3.32944, 4.26957, 4.40536, 7.22789, 7.55333
143143769,05582375-3048424,2891248292906892032, 89.59889, 0.00980, -30.81180, 0.01060, 5135.87988, 84.95344, 4.49852, 0.17853, -0.17122, 0.05968, 0.22469, 0.02743, 0.18829, 0.07613, 0.82911, 0.01226, 0.88239, 0.02665, 0.42840, 0.03110, 9.64116, 0.37709, 110.61600, 0.09500, 5.29252, 2.20471, 0.50389, 0.66591, 0.66673, 1.16854, 1.22226
141770592,06082397-7739126,5260238552709357184, 92.09974, 0.01080, -77.65343, 0.01200, 6035.54395, 76.89290, 3.65816, 0.17743, -0.07364, 0.05898, -0.04246, 0.02701, -0.13457, 0.07034, 3.03583, 0.05528, 1.47112, 0.05966, 10.95351, 0.68704, 9.37544, 0.28474, -1.00100, 0.08500, 11.15915, 2.15793, 2.45796, 3.19780, 3.25226, 5.47075, 5.72085
260130483,06091323-5524128,5499342375670742784, 92.30534, 0.01580, -55.40376, 0.01710, 5460.77002, 79.42039, 3.88592, 0.17935, -0.60551, 0.05723, 0.25526, 0.02814, -0.19291, 0.07556, 1.76850, 0.03132, 0.97736, 0.02764, 2.49079, 0.16994, 10.00356, 0.07679, 37.23200, 0.14200, 4.76823, 2.18643, 1.19951, 1.57786, 1.58714, 2.73928, 2.86461
167085203,06225415-6616233,5284416130508369280, 95.72564, 0.01170, -66.27314, 0.01090, 6371.33594, 84.66193, 4.13885, 0.18035, -0.33781, 0.10437, 0.11581, 0.03918, -0.15901, 0.12185, 1.46498, 0.02680, 1.21569, 0.04264, 3.16745, 0.20470, 9.50939, 0.10957, 2.78700, 0.35000, 31.94194, 2.67044, 1.30478, 1.68510, 1.72642, 2.86521, 2.99570
260417932,06234590-5434414,5499671713762981248, 95.94093, 0.00940, -54.57802, 0.01070, 4579.98975, 79.82649, 4.61321, 0.18118, 0.00308, 0.05709, 0.13430, 0.02592, 0.21131, 0.07100, 0.70437, 0.00903, 0.75156, 0.01708, 0.19555, 0.01455, 9.57174, 0.45871, 34.62400, 0.07700, 8.63694, 2.16060, 0.34745, 0.46113, 0.45973, 0.82728, 0.86643
150428703,06283997-6435471,5284806938171432832, 97.16630, 0.00940, -64.59643, 0.00990, 5429.27197, 97.95717, 4.49133, 0.18224, -0.05442, 0.07854, -0.02763, 0.03989, -0.09390, 0.09725, 0.85964, 0.01353, 0.89560, 0.03414, 0.57509, 0.04538, 9.63562, 0.37782, 2.81500, 0.07900, 5.41876, 2.32484, 0.57710, 0.75952, 0.76360, 1.31985, 1.38025
372851967,06324510-6417159,5284911735372155136, 98.18787, 0.00970, -64.28769, 0.00960, 6330.56152, 87.77138, 4.07966, 0.17873, -0.16808, 0.08681, 0.00294, 0.03922, -0.16309, 0.10432, 1.64591, 0.02952, 1.26782, 0.04303, 3.89667, 0.25778, 9.49874, 0.10351, 8.87500, 0.11000, 6.12840, 2.34788, 1.44941, 1.87358, 1.91779, 3.18778, 3.33307
142087638,06334617-7411244,5262245367587966208, 98.44214, 0.01000, -74.19010, 0.01210, 6028.95117, 75.33621, 4.33513, 0.17728, 0.13393, 0.05200, -0.06912, 0.02130, 0.03558, 0.05978, 1.20064, 0.02125, 1.09717, 0.03531, 1.70581, 0.10462, 9.62655, 0.13043, 35.61500, 0.11700, 7.67741, 2.13788, 0.97024, 1.26245, 1.28377, 2.16008, 2.25883
167342439,06345514-6732140,5280307324275126016, 98.72958, 0.01080, -67.53728, 0.01080, 5476.16895, 75.29429, 4.44769, 0.17800, 0.32882, 0.04897, -0.01415, 0.01701, 0.30834, 0.05486, 0.96991, 0.01595, 1.00277, 0.03153, 0.75771, 0.04862, 9.63597, 0.32464, 40.89800, 0.08600, 5.06883, 2.12548, 0.66118, 0.86951, 0.87485, 1.50883, 1.57785
167418903,06382899-6738563,5280337144228825472, 99.62079, 0.01450, -67.64895, 0.01350, 5635.90283, 95.03123, 4.42056, 0.18196, -0.17568, 0.08064, 0.01698, 0.04211, -0.14990, 0.10223, 0.97228, 0.01651, 0.90206, 0.03973, 0.85422, 0.06464, 9.93311, 0.17891, 30.75100, 0.11100, 4.81154, 2.35332, 0.69752, 0.91474, 0.92293, 1.58006, 1.65231
278775625,06384180-5613144,5496764398860822912, 99.67420, 0.00990, -56.22053, 0.01120, 6046.76953, 77.40311, 4.39179, 0.17711, -0.07822, 0.05650, -0.02277, 0.02129, -0.11111, 0.06432, 1.06458, 0.01694, 1.06199, 0.03178, 1.35706, 0.08192, 9.40348, 0.29325, 13.20900, 0.10100, 7.05865, 2.16856, 0.86478, 1.12481, 1.14424, 1.92385, 2.01180
375059587,06402498-6320212,5478630291023600512, 100.10422, 0.01330, -63.33910, 0.01130, 5865.64209, 75.38226, 4.24705, 0.17650, -0.06076, 0.05125, 0.07124, 0.01807, 0.04711, 0.05844, 1.20347, 0.01910, 1.06547, 0.02972, 1.53560, 0.09289, 9.74363, 0.11353, 47.22100, 0.09400, 5.05704, 2.14437, 0.92658, 1.20975, 1.22601, 2.07744, 2.17243
176956893,06431993-6656515,5280444557068991616, 100.83313, 0.01120, -66.94766, 0.01090, 5811.66064, 98.59639, 3.66318, 0.18378, 0.17138, 0.09591, 0.02502, 0.05255, 0.20954, 0.12421, 2.86611, 0.05810, 1.49151, 0.05485, 8.39173, 0.66498, 9.44003, 0.17254, 30.04500, 0.11800, 9.29242, 2.33917, 2.17077, 2.83724, 2.87226, 4.87857, 5.10165
280304863,06434947-0103468,3107267177757848576, 100.95617, 0.01270, -1.06301, 0.01190, 5238.31494, 80.41749, 4.52420, 0.17942, 0.11770, 0.05438, -0.07294, 0.02534, 0.01415, 0.06466, 0.83846, 0.01356, 0.86692, 0.02658, 0.47410, 0.03296, 9.77138, 0.30445, 30.30900, 0.08400, 6.19266, 2.15705, 0.52798, 0.69683, 0.69860, 1.21844, 1.27432
278895705,06435288-5538205,5496896542118659456, 100.97037, 0.01110, -55.63900, 0.01260, 6234.17383, 78.29222, 4.32978, 0.17697, -0.16007, 0.06264, -0.00389, 0.02418, -0.16549, 0.07196, 1.17662, 0.01849, 1.12763, 0.03202, 1.87300, 0.11111, 9.38070, 0.18657, 6.94600, 0.10700, 10.57084, 2.18512, 1.00856, 1.30649, 1.33448, 2.22658, 2.32822
278990954,06480248-5808146,5483610735099732736, 102.01040, 0.01030, -58.13750, 0.00960, 5829.05078, 73.91024, 3.81422, 0.17830, 0.02099, 0.04935, -0.00442, 0.01924, 0.01469, 0.05682, 2.28937, 0.03834, 1.27699, 0.02892, 5.41963, 0.32982, 9.62863, 0.13077, 45.18300, 0.11600, 6.15935, 2.11942, 1.74328, 2.27772, 2.30663, 3.91483, 4.09384
177079323,06525887-6732214,5281608458846404608, 103.24540, 0.01160, -67.53926, 0.01250, 6789.25098, 111.51248, 4.00175, 0.18563, -0.66961, 0.28619, nan, nan, -0.66961, 0.28619, 1.74978, 0.03559, 1.31195, 0.08910, 5.82530, 0.45120, 9.39620, 0.11729, 28.23309, 3.52027, 28.42502, 5.04812, 1.74396, 2.23189, 2.30752, 3.77441, 3.94343
177115354,06550119-6952015,5268375458447445120, 103.75483, 0.00970, -69.86713, 0.00970, 5640.27930, 118.31034, 4.44842, 0.18800, -0.01633, 0.11055, 0.00897, 0.06614, -0.00176, 0.14758, 0.96084, 0.01655, 0.94377, 0.05019, 0.83680, 0.07612, 9.78169, 0.33435, 25.64400, 0.11000, 5.85031, 2.52801, 0.69025, 0.90513, 0.91330, 1.56327, 1.63475
167792080,06563150-6306474,5286355016182207104, 104.13127, 0.00970, -63.11312, 0.01000, 6068.00488, 106.45727, 4.00161, 0.18463, -0.15405, 0.12299, 0.04382, 0.06502, -0.08705, 0.15779, 1.82276, 0.03240, 1.20631, 0.07595, 4.03420, 0.31806, 9.68244, 0.09419, 34.87300, 0.11000, 7.94000, 2.51400, 1.48977, 1.93685, 1.97120, 3.31132, 3.46268
177350401,06565220-7247004,5262441359832538496, 104.21772, 0.01200, -72.78335, 0.01170, 5800.35205, 79.59846, 4.29522, 0.17813, 0.33296, 0.05843, -0.04992, 0.02438, 0.26147, 0.06776, 1.18633, 0.02108, 1.09311, 0.03444, 1.42674, 0.09345, 9.71036, 0.13266, 11.14100, 0.10200, 7.23337, 2.17097, 0.89548, 1.17068, 1.18486, 2.01351, 2.10559
177162886,06575823-7131230,5267242854094212224, 104.49244, 0.01190, -71.52311, 0.01090, 5677.27441, 92.52139, 4.32473, 0.18155, 0.19542, 0.07932, 0.00097, 0.04486, 0.19752, 0.10312, 1.09344, 0.01962, 1.00846, 0.04564, 1.11239, 0.08294, 9.83851, 0.17838, 44.10800, 0.09200, 5.45345, 2.29900, 0.79464, 1.04132, 1.05144, 1.79668, 1.87883
279514271,07030289-5522059,5491039615475271808, 105.76203, 0.00900, -55.36828, 0.00990, 5615.57275, 78.47467, 3.79317, 0.17998, 0.04100, 0.05454, -0.00434, 0.02373, 0.03479, 0.06459, 2.42970, 0.04696, 1.28895, 0.03784, 5.25764, 0.35793, 9.61922, 0.15878, 1.64800, 0.08700, 5.03033, 2.15948, 1.73190, 2.27209, 2.29157, 3.92683, 4.10640
391904697,07055454-7233317,5263895292161792896, 106.47714, 0.01010, -72.55876, 0.00880, 5173.78857, 82.38211, 4.53849, 0.18066, 0.16525, 0.05953, -0.00576, 0.02711, 0.15710, 0.07152, 0.82502, 0.01208, 0.88636, 0.02457, 0.43685, 0.03067, 9.54052, 0.41078, 16.02300, 0.06800, 4.01512, 2.21888, 0.50809, 0.67115, 0.67228, 1.17615, 1.23016
299945285,07063956-7126482,5267068860675966592, 106.66492, 0.01300, -71.44683, 0.01430, 6329.13379, 72.42915, 4.16112, 0.17683, -0.45655, 0.05365, 0.05177, 0.01592, -0.37876, 0.05894, 1.41043, 0.02243, 1.13556, 0.03334, 2.85921, 0.15953, 9.60596, 0.09378, 21.71200, 0.10600, 10.12920, 2.12305, 1.24162, 1.60504, 1.64286, 2.73094, 2.85541
271596418,07141630-7458146,5262476716003292416, 108.56802, 0.01050, -74.97052, 0.00990, 5670.16650, 73.03890, 4.22772, 0.17710, -0.09840, 0.04625, 0.08311, 0.01447, 0.02793, 0.05153, 1.21246, 0.02053, 0.97266, 0.02897, 1.36099, 0.08403, 9.99806, 0.09875, 41.96200, 0.09000, 4.24266, 2.11198, 0.87922, 1.15230, 1.16334, 1.98854, 2.07947
287328202,07190323-5806562,5485889885265372672, 109.76347, 0.00970, -58.11552, 0.00950, 6155.63477, 104.03119, 4.16352, 0.18360, -0.05692, 0.11931, 0.13815, 0.06275, 0.15858, 0.15712, 1.52932, 0.02744, 1.23616, 0.05594, 3.00743, 0.23067, 9.57069, 0.17455, 37.05700, 0.12300, 14.67105, 2.51008, 1.28188, 1.66342, 1.69613, 2.83896, 2.96865
349373226,07205813-6010588,5293295816475599872, 110.24211, 0.01040, -60.18293, 0.00990, 6549.84229, 76.73580, 4.20448, 0.17646, -0.65730, 0.11378, nan, nan, -0.65730, 0.11378, 1.34693, 0.02294, 1.10825, 0.04388, 2.99064, 0.17347, 9.57711, 0.10686, 3.49971, 2.06173, 97.23701, 4.87060, 1.25966, 1.62042, 1.66672, 2.74810, 2.87263
339733013,07232448-5841482,5485592673528401280, 110.85179, 0.01050, -58.69674, 0.01040, 5918.03516, 74.10597, 4.27888, 0.17629, -0.00993, 0.04923, 0.00042, 0.01718, -0.00917, 0.05534, 1.21604, 0.01964, 1.05513, 0.02991, 1.62463, 0.09695, 9.76557, 0.08602, 40.31400, 0.10200, 7.47993, 2.11964, 0.95106, 1.24038, 1.25840, 2.12746, 2.22474
300557619,07302391-7135442,5264241977624370432, 112.59923, 0.02350, -71.59546, 0.02580, 5929.49316, 88.85724, 4.25006, 0.17949, -0.13624, 0.07698, 0.00578, 0.03434, -0.12724, 0.09216, 1.13481, 0.02142, 0.99601, 0.04358, 1.42564, 0.10119, 9.81963, 0.13606, 10.95400, 0.09600, 7.56936, 2.29051, 0.89051, 1.16113, 1.17828, 1.99102, 2.08206
271893367,07315176-7336220,5262709709389254528, 112.96541, 0.01080, -73.60603, 0.01050, 6024.20752, 74.33169, 4.10345, 0.17658, 0.16192, 0.05039, -0.01466, 0.01737, 0.14066, 0.05635, 1.52988, 0.02673, 1.22292, 0.04024, 2.76093, 0.16719, 9.63141, 0.15415, 6.56500, 0.09300, 8.53706, 2.11870, 1.23459, 1.60658, 1.63355, 2.74917, 2.87485
279999655,07360299+0442543,3138113220558084096, 114.01246, 0.02970, 4.71512, 0.02570, 7802.85205, 82.22445, 4.03140, 0.18664, -0.00258, 0.07372, nan, nan, -0.00258, 0.07372, 2.03775, 0.05352, 1.80073, 0.03976, 13.78549, 0.92979, 8.91114, 0.10851, 73.41851, 0.55503, 12.52126, 2.29882, 2.62741, 3.31066, 3.47645, 5.56910, 5.77914
410450228,07513479-6024448,5290968085934209152, 117.89494, 0.01350, -60.41239, 0.01260, 7657.33740, 87.07732, 4.25346, 0.17700, -0.00707, 0.07128, -0.31067, 0.02880, -0.40117, 0.07762, 1.51429, 0.02679, 1.40667, 0.03366, 7.06118, 0.40738, 9.12181, 0.08989, 26.52570, 0.80799, 38.45940, 2.34668, 1.88275, 2.37525, 2.49116, 3.99649, 4.15391
372909372,07573287-6452091,5275640687688091904, 119.38704, 0.01260, -64.86926, 0.01160, 6090.38330, 80.51191, 4.22297, 0.17781, 0.03560, 0.06401, -0.02796, 0.02908, -0.00467, 0.07642, 1.33603, 0.02278, 1.14124, 0.03747, 2.19958, 0.13859, 9.63996, 0.11030, 26.75800, 0.10200, 7.61884, 2.20459, 1.09908, 1.42822, 1.45425, 2.44065, 2.55220
372909935,07574884-6412526,5275908418769481216, 119.45350, 0.01470, -64.21457, 0.01390, 7328.24854, 97.08416, 4.23418, 0.17858, 0.36303, 0.09366, -0.83075, 0.06210, -0.42037, 0.09828, 1.60166, 0.02910, 1.37091, 0.03663, 6.62623, 0.42638, 9.23130, 0.10133, 38.93100, 0.35800, 24.88700, 2.48237, 1.83346, 2.32294, 2.42594, 3.91279, 4.07805
308307606,08004799-6051564,5290752787819629056, 120.19991, 0.01150, -60.86563, 0.01120, 5320.02441, 91.11963, 4.53445, 0.18152, 0.03715, 0.06921, 0.00816, 0.03309, 0.04950, 0.08466, 0.83406, 0.01376, 0.88262, 0.03053, 0.49910, 0.03803, 9.61978, 0.39337, 24.13000, 0.08000, 6.01529, 2.25279, 0.53997, 0.71184, 0.71446, 1.24129, 1.29816
27635334,08133165+1625107,655794055300531456, 123.38185, 0.01280, 16.41951, 0.00840, 5502.51270, 94.59453, 4.02275, 0.18566, 0.40915, 0.07758, 0.07486, 0.04965, 0.52333, 0.10968, 1.68798, 0.03213, 1.12696, 0.05413, 2.33922, 0.18428, 9.91377, 0.20480, 31.00900, 0.12700, 6.53307, 2.26310, 1.16049, 1.52548, 1.53551, 2.64502, 2.76601
386617915,08154548+1338104,650645699480616704, 123.93940, 0.01600, 13.63622, 0.01080, 5252.86084, 110.80395, 4.47099, 0.18891, -0.39486, 0.09476, 0.12807, 0.05476, -0.19610, 0.12975, 0.83388, 0.01482, 0.83942, 0.03557, 0.47413, 0.04354, 9.87509, 0.31241, 21.56200, 0.11500, 5.82034, 2.43413, 0.52769, 0.69631, 0.69822, 1.21693, 1.27273
60256211,08200170+1401100,652007410271734912, 125.00718, 0.01310, 14.01946, 0.00890, 5365.74365, 123.19607, 4.39441, 0.18814, 0.06760, 0.10796, 0.04481, 0.06464, 0.13604, 0.14610, 0.93114, 0.01616, 0.92613, 0.04474, 0.64367, 0.06340, 9.83708, 0.31822, 91.16400, 0.10100, 5.01430, 2.54991, 0.61210, 0.80637, 0.80990, 1.40406, 1.46835
143526444,08223482-1915167,5707451644447397760, 125.64503, 0.00900, -19.25461, 0.00970, 5544.94531, 69.90569, 3.39775, 0.17903, -0.19372, 0.04234, -0.01372, 0.01408, -0.21367, 0.04702, 4.43777, 0.08268, 1.76875, 0.17948, 16.67435, 1.04698, 9.12490, 0.59118, 38.60308, 0.27061, 11.61850, 2.06332, 3.09307, 4.06291, 4.09261, 7.03594, 7.35773
7020982,08260522+1409260,651318355781109504, 126.52155, 0.01310, 14.15719, 0.00970, 5631.97900, 77.51317, 4.51913, 0.17779, -0.04539, 0.05232, -0.07978, 0.02002, -0.15845, 0.05907, 0.89960, 0.01454, 0.91051, 0.02952, 0.72926, 0.04662, 9.69792, 0.27019, 31.31800, 0.09900, 5.43139, 2.15449, 0.64459, 0.84539, 0.85289, 1.46041, 1.52719
366443576,08262978+1033193,600788374781198720, 126.62404, 0.01150, 10.55537, 0.01000, 6113.36084, 84.61896, 4.01262, 0.18461, -0.24180, 0.08094, 0.16240, 0.02955, 0.01262, 0.09459, 1.69723, 0.02936, 1.25590, 0.05263, 3.60350, 0.23563, 9.59123, 0.12133, -24.55600, 0.17100, 15.01219, 2.30053, 1.40550, 1.82549, 1.85969, 3.11812, 3.26061
7059054,08274481+1734457,662078902422542336, 126.93666, 0.01530, 17.57932, 0.01040, 4660.30127, 95.71755, 4.63895, 0.18644, 0.01242, 0.08100, 0.06198, 0.04948, 0.10656, 0.11133, 0.67561, 0.00973, 0.71905, 0.01827, 0.19285, 0.01683, 9.46384, 0.51645, 29.87500, 0.07300, 8.12112, 2.28346, 0.34408, 0.45652, 0.45527, 0.81619, 0.85457
408826742,08280112+1407105,651636668693631360, 127.00467, 0.01190, 14.11960, 0.00860, 4535.05859, 78.57629, 2.38262, 0.24569, 0.03952, 0.05467, 0.07868, 0.02212, 0.15900, 0.06470, 12.49074, 0.41341, 1.37919, 0.24203, 59.07462, 5.68356, 9.57999, 0.24374, 20.65300, 0.05100, 6.27246, 2.13409, 6.04810, 8.02805, 8.00260, 14.43089, 15.11647
366500350,08285555+1024184,600816073026797056, 127.23142, 0.01300, 10.40512, 0.00990, 5102.90869, 100.07579, 4.51266, 0.18526, 0.19593, 0.08502, -0.00740, 0.04528, 0.18585, 0.10771, 0.82962, 0.01294, 0.88099, 0.02969, 0.41801, 0.03537, 9.64528, 0.40326, -2.36000, 0.08800, 5.59227, 2.32730, 0.49838, 0.65889, 0.65944, 1.15758, 1.21084
89535068,08290748-5711387,5315194072316264320, 127.28105, 0.02530, -57.19421, 0.02730, 5702.14990, 79.59753, 4.40616, 0.17775, -0.02667, 0.05623, 0.01361, 0.02250, -0.00635, 0.06543, 0.96708, 0.01600, 0.97949, 0.03342, 0.88555, 0.05757, 9.60230, 0.29649, 4.60700, 0.08300, 6.60212, 2.17349, 0.70829, 0.92773, 0.93718, 1.59964, 1.67279
366528275,08294882+1105083,600924787238826368, 127.45336, 0.01380, 11.08560, 0.00980, 6098.86328, 84.82582, 4.09968, 0.18314, -0.17828, 0.07614, 0.13595, 0.03498, 0.03271, 0.09495, 1.54059, 0.02819, 1.23122, 0.04111, 2.94094, 0.19617, 9.57470, 0.11728, 73.47300, 0.11900, 11.25925, 2.26574, 1.27045, 1.65061, 1.68100, 2.82021, 2.94909
366528389,08301297+1054371,600874445926411264, 127.55411, 0.01160, 10.91014, 0.00870, 5538.58398, 91.27123, 4.39223, 0.18256, 0.25463, 0.07359, 0.00918, 0.03636, 0.26860, 0.09106, 1.04099, 0.01820, 1.00204, 0.04117, 0.91328, 0.06828, 9.81392, 0.22015, -61.39300, 0.11000, 5.49562, 2.27772, 0.72407, 0.95121, 0.95805, 1.64755, 1.72290
178217113,08301891+2214092,665757593450097920, 127.57872, 0.02150, 22.23592, 0.01490, 5986.22559, 111.53375, 4.16227, 0.18544, 0.01895, 0.12269, -0.01691, 0.06602, -0.00367, 0.15553, 1.41457, 0.02785, 1.13465, 0.05564, 2.30109, 0.19448, 9.70402, 0.10337, 46.10400, 0.10900, 6.89120, 2.57389, 1.12880, 1.47009, 1.49357, 2.51765, 2.63276
20484888,08310268+1654020,658978451430055936, 127.76114, 0.01470, 16.90047, 0.01020, 5782.58936, 97.14559, 4.14666, 0.18767, -0.35958, 0.09467, 0.19597, 0.04866, -0.04872, 0.12527, 1.33409, 0.02447, 1.01185, 0.04917, 1.78222, 0.13674, 9.93667, 0.10715, 100.31600, 0.10800, 4.32943, 2.51488, 1.00156, 1.30981, 1.32522, 2.25381, 2.35687
366568760,08310308+1050513,600859258922054272, 127.76284, 0.01370, 10.84756, 0.00970, 4714.62305, 83.59191, 3.19904, 0.20612, 0.23042, 0.06145, 0.08738, 0.02722, 0.36355, 0.07480, 4.12359, 0.08885, 1.19376, 0.12650, 7.52271, 0.62601, 9.84989, 0.18532, 16.33600, 0.06000, 6.02782, 2.16796, 2.14492, 2.84509, 2.83807, 5.07492, 5.31265
178248086,08314108+2250300,665939974941003392, 127.92117, 0.01820, 22.84158, 0.01270, 4934.40430, 97.67491, 4.54648, 0.18517, 0.07704, 0.07916, 0.02675, 0.04253, 0.11760, 0.10182, 0.76516, 0.01115, 0.81834, 0.02386, 0.31089, 0.02629, 9.59714, 0.43056, -16.36500, 0.06700, 8.03989, 2.27903, 0.43257, 0.57286, 0.57235, 1.01283, 1.05970
178246831,08314496+1904288,662705555330268928, 127.93734, 0.01870, 19.07458, 0.01170, 5504.50732, 98.43288, 4.30419, 0.18885, 0.14938, 0.09010, 0.02847, 0.05171, 0.19249, 0.11886, 1.09842, 0.02528, 0.95286, 0.03620, 0.99181, 0.08461, 10.02489, 0.12563, 17.44700, 0.10800, 5.51729, 2.35800, 0.75559, 0.99320, 0.99976, 1.72200, 1.80077
118339710,08381729-2333007,5701679002245319296, 129.57202, 0.00980, -23.55022, 0.00870, 6174.03076, 77.06483, 4.14699, 0.17715, 0.08939, 0.05599, -0.00839, 0.02129, 0.07722, 0.06395, 1.55554, 0.02655, 1.26311, 0.02966, 3.14907, 0.19070, 9.53001, 0.13284, 0.27100, 0.06800, 7.00853, 2.15503, 1.31079, 1.70024, 1.73437, 2.90079, 3.03329
307733361,08382429+2006217,664337230586013312, 129.60108, 0.01910, 20.10601, 0.01100, 5962.54883, 77.21936, 4.31014, 0.17913, 0.20003, 0.05527, 0.00255, 0.02125, 0.20390, 0.06343, 1.19248, 0.01974, 1.15795, 0.03318, 1.60977, 0.09910, 9.42971, 0.23989, 34.22900, 0.09900, 14.85229, 2.15859, 0.94502, 1.23136, 1.25040, 2.10989, 2.20636
175236511,08391527+2321269,666195851913506816, 129.81370, 0.01220, 23.35744, 0.00900, 5833.83350, 110.85704, 4.26752, 0.18745, -0.06911, 0.11850, -0.02846, 0.06382, -0.10901, 0.14954, 1.15850, 0.02164, 1.01158, 0.05199, 1.39222, 0.11822, 9.81279, 0.15303, -34.83300, 0.11400, 7.78512, 2.52784, 0.88339, 1.15410, 1.16886, 1.98338, 2.07408
21288020,08393780+1624509,657999233245712640, 129.90743, 0.02210, 16.41404, 0.01580, 5156.20020, 150.77163, 4.54979, 0.20300, 0.13411, 0.14823, 0.19099, 0.08347, 0.43771, 0.20402, 0.80440, 0.01459, 0.86882, 0.03060, 0.40961, 0.05042, 9.49173, 0.47439, 15.92500, 0.14200, 6.60853, 2.75735, 0.49233, 0.65047, 0.65143, 1.14062, 1.19302
175290574,08414382+2013368,661424074528836480, 130.43240, 0.02120, 20.22681, 0.01150, 6133.29004, 76.13538, 4.36794, 0.17782, 0.16333, 0.05366, -0.03227, 0.02012, 0.11667, 0.06081, 1.17006, 0.01880, 1.17358, 0.03036, 1.73513, 0.10275, 9.20510, 0.32911, 34.06500, 0.10500, 9.39764, 2.14548, 0.97453, 1.26520, 1.28946, 2.16024, 2.25895
175290685,08415934+1954599,661398407803108736, 130.49719, 0.01390, 19.91664, 0.00690, 5825.55713, 91.69364, 4.34323, 0.18191, 0.02079, 0.07987, -0.00045, 0.04761, 0.02081, 0.10602, 1.10548, 0.02032, 1.01971, 0.04583, 1.26052, 0.09208, 9.75303, 0.18539, 69.88300, 0.12500, 8.18508, 2.30016, 0.84085, 1.09871, 1.11258, 1.88856, 1.97492
175291727,08421149+1916373,661222279785743616, 130.54774, 0.01640, 19.27696, 0.00880, 4911.96436, 86.58030, 4.48566, 0.18094, 0.09835, 0.06440, -0.04685, 0.03603, 0.03128, 0.08195, 0.83825, 0.01163, 0.83373, 0.02315, 0.36640, 0.02781, 9.99461, 0.17499, 34.57700, 0.10000, 6.30020, 2.21103, 0.46999, 0.62255, 0.62187, 1.10163, 1.15266
1103432,08421954-1711219,5709006564344531328, 130.58144, 0.01030, -17.18942, 0.00830, 6038.15332, 91.78996, 3.99404, 0.18490, -0.07450, 0.09553, -0.02439, 0.04479, -0.10926, 0.11510, 1.72041, 0.03706, 1.17461, 0.06599, 3.52334, 0.26315, 9.71363, 0.11740, -1.04000, 0.17800, 23.86168, 2.49906, 1.39390, 1.81336, 1.84434, 3.10209, 3.24391
13349647,08461929-0801370,5750936092375254016, 131.58039, 0.00950, -8.02699, 0.00640, 5761.91748, 80.70055, 4.39029, 0.17905, -0.22512, 0.06082, 0.10531, 0.02814, -0.06336, 0.07565, 0.95533, 0.01504, 0.98888, 0.03140, 0.90099, 0.05799, 9.45255, 0.35264, -13.24800, 0.09500, 6.01674, 2.20908, 0.71272, 0.93245, 0.94304, 1.60531, 1.67872
437026476,08490674+1129529,598945765091864960, 132.27808, 0.01310, 11.49800, 0.00720, 4615.61719, 95.09272, 2.55873, 0.27363, -0.13161, 0.07432, 0.07213, 0.03471, -0.02187, 0.09188, 7.78133, 0.29903, 1.10735, 0.15679, 24.59130, 2.78651, 9.86440, 0.19344, 33.84300, 0.05300, 5.64951, 2.23019, 3.89151, 5.16416, 5.14908, 9.25037, 9.68685
437031055,08494240+1034138,598537438256325888, 132.42670, 0.01520, 10.57053, 0.00880, 4899.66553, 96.47392, 2.41804, 0.25847, -0.53636, 0.07574, 0.26286, 0.03310, -0.11017, 0.09563, 11.49097, 0.57206, 1.72100, 0.39448, 68.08180, 8.69750, 9.21587, 0.23650, 82.36700, 0.07200, 6.54403, 2.23758, 6.40950, 8.49091, 8.48078, 15.03234, 15.72915
437030651,08495682+1141329,598955115237068032, 132.48669, 0.01540, 11.69248, 0.00860, 4266.35156, 72.42675, 1.78948, 7.94694, -0.24963, 0.04566, 0.07932, 0.01362, -0.12920, 0.05045, 21.04153, 0.44439, 1.12017, 0.18821, 131.35003, 10.53084, 9.79976, 0.21963, 33.39900, 0.48600, 6.50067, 2.08530, 9.09671, 12.07590, 12.03641, 21.97323, 23.04785
46259692,08502906+1732328,659826037455527040, 132.62118, 0.01520, 17.54238, 0.00800, 5275.79004, 123.45428, 4.50333, 0.19042, -0.42865, 0.10568, 0.17681, 0.06099, -0.14939, 0.14695, 0.80189, 0.01328, 0.84661, 0.03479, 0.44619, 0.04445, 9.61974, 0.43633, -60.37200, 0.11000, 5.70977, 2.54894, 0.51144, 0.67466, 0.67672, 1.17818, 1.23218
437039060,08511747+1145226,604911375882674560, 132.82281, 0.01350, 11.75630, 0.00760, 4253.62402, 69.31895, 1.70327, 0.19234, -0.24582, 0.04082, 0.06027, 0.01249, -0.15490, 0.04513, 23.69666, 0.55133, 1.13951, 0.18557, 164.60662, 13.21768, 9.76552, 0.21215, 34.92631, 0.24783, 6.63111, 2.05400, 10.18736, 13.52344, 13.47951, 24.62176, 25.82785
46298321,08513234+1719113,611777482400518912, 132.88473, 0.01580, 17.31989, 0.00830, 5915.48291, 104.87852, 4.24605, 0.18374, -0.70298, 0.12843, 0.21350, 0.06351, -0.36146, 0.16831, 1.10935, 0.02019, 0.93816, 0.05442, 1.34960, 0.10783, 9.92123, 0.14762, 78.23800, 0.18200, 9.27755, 2.62331, 0.86692, 1.13070, 1.14707, 1.93945, 2.02814
197217588,08525451+2314341,689234537524547200, 133.22710, 0.02620, 23.24282, 0.01320, 4988.41113, 166.07813, 3.20107, 0.23497, -0.25664, 0.13973, 0.23717, 0.08410, 0.12572, 0.20157, 5.24881, 0.37160, 1.55393, 0.20689, 15.23050, 3.01036, 9.33612, 0.35039, 106.17200, 0.10700, 8.39657, 2.57895, 3.02151, 3.99948, 3.99793, 7.05646, 7.38233
46382728,08552113+1647389,611580390645372672, 133.83821, 0.01210, 16.79406, 0.00680, 5254.45117, 88.91171, 4.52696, 0.18336, -0.23025, 0.06647, 0.06829, 0.03252, -0.12657, 0.08353, 0.78882, 0.01228, 0.83876, 0.02591, 0.42484, 0.03171, 9.58921, 0.41556, -42.91000, 0.07800, 5.73737, 2.23768, 0.49948, 0.65907, 0.66088, 1.15178, 1.20459
95839645,09034820-0952185,5743509819042594176, 135.95083, 0.02030, -9.87186, 0.01820, 5747.66602, 91.62121, 4.08090, 0.18498, 0.32444, 0.08147, -0.01319, 0.04403, 0.30609, 0.10371, 1.63871, 0.03562, 1.17172, 0.06681, 2.62440, 0.20302, 9.80294, 0.12961, 58.38100, 0.08600, 6.57014, 2.28232, 1.21709, 1.59277, 1.61040, 2.74310, 2.86854
243244680,09061775+1924080,636363799347569408, 136.57420, 0.01440, 19.40205, 0.01120, 6040.73145, 70.55294, 4.22365, 0.17581, 0.10509, 0.04360, 0.00965, 0.01374, 0.11945, 0.04817, 1.37036, 0.02182, 1.19043, 0.02240, 2.23967, 0.12676, 9.58568, 0.06452, 0.70500, 0.12400, 6.01716, 2.07950, 1.11122, 1.44554, 1.47032, 2.47274, 2.58578
330691943,09071226+1421197,607074974247248384, 136.80115, 0.01770, 14.35541, 0.01400, 4553.53369, 162.06260, 4.61250, 0.21297, -0.34499, 0.15455, 0.31876, 0.08806, 0.18232, 0.22203, 0.67278, 0.01118, 0.70949, 0.02122, 0.17429, 0.02566, 9.62793, 0.49514, -23.27800, 0.14900, 8.68608, 2.85718, 0.32831, 0.43577, 0.43441, 0.78268, 0.81981
286000547,09185797-1518289,5683392719420095104, 139.74155, 0.01240, -15.30808, 0.01040, 5546.61719, 79.96313, 4.40822, 0.18075, 0.12746, 0.05787, -0.00856, 0.02315, 0.11522, 0.06708, 0.99598, 0.01675, 0.95834, 0.03443, 0.84088, 0.05623, 9.84824, 0.18015, 13.17900, 0.09500, 5.00207, 2.18786, 0.69455, 0.91230, 0.91900, 1.57980, 1.65205
19684256,09202105-3116095,5631530950664938240, 140.08759, 0.00760, -31.26921, 0.00890, 5728.75000, 112.44411, 4.34872, 0.19306, -0.30972, 0.10797, 0.06113, 0.05401, -0.21634, 0.13652, 0.96525, 0.01793, 0.91887, 0.04850, 0.89871, 0.07827, 9.83584, 0.26847, 13.11600, 0.10300, 5.15602, 2.62300, 0.71277, 0.93312, 0.94311, 1.60782, 1.68134
304021498,09233218-6701336,5247224664362873728, 140.88388, 0.01050, -67.02601, 0.01160, 6442.02637, 72.85482, 3.99234, 0.17536, -0.19803, 0.05363, 0.00530, 0.01657, -0.19004, 0.05902, 1.86768, 0.03001, 1.31768, 0.03855, 5.38094, 0.29888, 9.46495, 0.12431, 7.73200, 0.08400, 12.17309, 2.12455, 1.69621, 2.18720, 2.24435, 3.71493, 3.88384
189620016,09360975-2445039,5661901905662171264, 144.04060, 0.01590, -24.75112, 0.01100, 6106.89014, 81.50936, 3.74337, 0.18738, -0.38684, 0.07680, 0.07018, 0.03180, -0.28030, 0.09142, 2.46627, 0.06598, 1.29666, 0.03732, 7.57547, 0.57385, 9.52974, 0.13551, 40.89100, 0.23700, 12.81758, 2.24953, 2.03837, 2.64785, 2.69708, 4.52336, 4.73008
53210555,11082249-0103565,3803494845449564672, 167.09375, 0.01270, -1.06586, 0.01020, 5545.85791, 102.75400, 3.95367, 0.18564, -0.39755, 0.09314, 0.19174, 0.04559, -0.09343, 0.12075, 1.60296, 0.03188, 0.99472, 0.03883, 2.17666, 0.18357, 10.00439, 0.07729, -2.27100, 0.15500, 5.10735, 2.43710, 1.11749, 1.46786, 1.47862, 2.54190, 2.65816
425280270,11120194+0455551,3815363283197421440, 168.00814, 0.02660, 4.93203, 0.02580, 5948.44043, 93.97329, 4.22225, 0.18181, 0.04336, 0.08475, -0.00052, 0.04238, 0.04358, 0.10513, 1.31919, 0.02545, 1.09112, 0.04985, 1.95122, 0.14477, 9.77052, 0.12232, 5.94700, 0.10300, 6.79212, 2.33453, 1.04101, 1.35684, 1.37742, 2.32562, 2.43196
363548415,11260363+0113505,3798552815560689792, 171.51519, 0.01210, 1.23062, 0.01260, 5241.42041, 82.82015, 4.48544, 0.18067, 0.14730, 0.05981, 0.04378, 0.03449, 0.21340, 0.07957, 0.86506, 0.01368, 0.91634, 0.03021, 0.50587, 0.03581, 9.63658, 0.37315, -38.07700, 0.06600, 4.71857, 2.20401, 0.54531, 0.71968, 0.72153, 1.25825, 1.31596
180991313,11312609-4141222,5382697351745548416, 172.85864, 0.00910, -41.68952, 0.00800, 5928.45557, 78.14800, 4.28853, 0.17813, 0.02803, 0.05966, -0.00006, 0.02353, 0.02835, 0.06895, 1.20634, 0.02088, 1.06707, 0.03454, 1.61005, 0.10170, 9.73201, 0.10341, 19.16700, 0.13200, 21.45549, 2.22655, 0.94639, 1.23402, 1.25222, 2.11606, 2.21282
14661418,11360233-2932359,3483606402800185728, 174.00987, 0.01060, -29.54337, 0.00810, 4794.87158, 91.36092, 4.57684, 0.18368, 0.13212, 0.07603, 0.07569, 0.03946, 0.24749, 0.09784, 0.77088, 0.01053, 0.81405, 0.02391, 0.28136, 0.02283, 9.78363, 0.36262, -7.98000, 0.06500, 5.22542, 2.28672, 0.41363, 0.54838, 0.54729, 0.97494, 1.02038
49430892,11370392-0054262,3794162976731206272, 174.26624, 0.01400, -0.90721, 0.01140, 6138.97510, 82.55788, 4.15647, 0.18218, -0.40652, 0.07499, 0.05941, 0.02976, -0.31691, 0.08788, 1.42230, 0.02425, 1.08616, 0.04256, 2.57332, 0.16414, 9.73922, 0.07771, 19.17100, 0.11100, 8.77885, 2.25914, 1.18653, 1.54024, 1.56997, 2.62957, 2.74972
380576148,11371547+0046593,3798898062211776256, 174.31449, 0.01690, 0.78298, 0.01380, 4905.36230, 82.82166, 2.91076, 0.19541, -0.73204, 0.05534, 0.30023, 0.01848, -0.23974, 0.06450, 5.30151, 0.11579, 1.24523, 0.13604, 14.57199, 1.17511, 9.61125, 0.17629, 1.26900, 0.04900, 6.02744, 2.14669, 2.96467, 3.92722, 3.92273, 6.95122, 7.27335
49504409,11395946-0502248,3599805123787755648, 174.99784, 0.03810, -5.04046, 0.02920, 6581.77148, 93.36422, 3.85413, 0.18814, -1.07280, 0.29138, nan, nan, -1.07280, 0.29138, 1.94817, 0.06074, 1.18519, 0.07401, 6.37714, 0.53911, 9.58908, 0.11117, -17.21431, 3.40610, 49.06025, 6.58382, 1.83738, 2.36195, 2.43113, 4.00399, 4.18520
380583651,11404960+0608054,3909373932553827072, 175.20675, 0.02390, 6.13481, 0.01760, 4745.02930, 116.00967, 4.59327, 0.19465, -0.00711, 0.10533, -0.02218, 0.05661, -0.03783, 0.13323, 0.72944, 0.01243, 0.76084, 0.02418, 0.24158, 0.02511, 9.83891, 0.37067, 1.52400, 0.08500, 5.20230, 2.49480, 0.38396, 0.50921, 0.50804, 0.90715, 0.94956
82054726,11463977-0510186,3599651986730350464, 176.66576, 0.02460, -5.17205, 0.01510, 4687.16650, 139.72468, 4.58336, 0.20398, -0.24165, 0.13032, 0.23015, 0.06334, 0.12869, 0.17003, 0.71714, 0.01208, 0.75396, 0.02398, 0.22232, 0.02769, 9.76126, 0.42743, -6.40600, 0.10100, 7.65218, 2.60429, 0.36909, 0.48964, 0.48837, 0.87441, 0.91545
325315497,11485603+0127560,3796408046332011392, 177.23344, 0.01780, 1.46540, 0.01510, 5701.68555, 114.00849, 4.39841, 0.19184, -0.64019, 0.12197, 0.12826, 0.05961, -0.44037, 0.15547, 0.94989, 0.02256, 0.88569, 0.04792, 0.85378, 0.07971, 9.88663, 0.23628, 10.94000, 0.12800, 6.32722, 2.75761, 0.69549, 0.91096, 0.92024, 1.57074, 1.64257
325315305,11485622+0248275,3895643368785266688, 177.23440, 0.01880, 2.80756, 0.01470, 4787.93604, 88.26542, 4.44763, 0.18374, -0.10793, 0.06536, 0.04849, 0.03083, -0.03470, 0.08055, 0.81284, 0.01437, 0.80232, 0.01476, 0.31097, 0.02549, 10.07445, 0.60575, 27.62300, 0.08600, 6.36210, 2.21479, 0.43496, 0.57669, 0.57552, 1.02555, 1.07337
291090078,11531915+0624439,3899064464855774592, 178.32967, 0.02030, 6.41232, 0.01690, 4279.54883, 110.87100, 4.66669, 0.19544, -0.12844, 0.10158, 0.05738, 0.05504, -0.04075, 0.13219, 0.61057, 0.00836, 0.63351, 0.01363, 0.11201, 0.01205, 9.81103, 0.40338, -13.41800, 0.10300, 7.59415, 2.39484, 0.26553, 0.35250, 0.35134, 0.64102, 0.67232
35021200,11594560-0543182,3596003497911958528, 179.93970, 0.02310, -5.72169, 0.01940, 5470.48584, 79.13037, 4.46080, 0.17830, 0.14746, 0.05474, -0.00306, 0.02370, 0.14337, 0.06482, 0.92825, 0.01640, 0.94700, 0.03341, 0.69110, 0.04693, 9.72882, 0.29718, -37.30500, 0.08600, 4.79408, 2.17025, 0.63159, 0.83068, 0.83570, 1.44169, 1.50765
176868951,12110036-0945547,3580920878437938688, 182.75140, 0.01780, -9.76524, 0.01460, 5101.38818, 90.48640, 4.58412, 0.18294, 0.03144, 0.06657, -0.02079, 0.03062, 0.00175, 0.07991, 0.75303, 0.01060, 0.81945, 0.01971, 0.34399, 0.02630, 9.31459, 0.48123, -7.09300, 0.08700, 6.44575, 2.22345, 0.45214, 0.59776, 0.59825, 1.05024, 1.09857
176869982,12111613-0924503,3582057258065666816, 182.81734, 0.01680, -9.41417, 0.01200, 5329.11963, 96.32947, 4.44270, 0.18379, -0.13004, 0.07627, 0.09895, 0.03586, 0.02186, 0.09516, 0.90591, 0.01601, 0.88476, 0.03401, 0.59280, 0.04782, 9.93094, 0.23980, 16.87500, 0.06500, 5.52677, 2.30200, 0.58827, 0.77541, 0.77837, 1.35174, 1.41366
176910179,12132801-0859425,3582098107498270208, 183.36674, 0.01830, -8.99523, 0.01670, 5572.70508, 93.87792, 4.04284, 0.18927, 0.12208, 0.08013, 0.14006, 0.04334, 0.34015, 0.10690, 1.63160, 0.03453, 1.09785, 0.05690, 2.29900, 0.18341, 9.93218, 0.18561, -23.97900, 0.13700, 8.19876, 2.28245, 1.14722, 1.50621, 1.51796, 2.60630, 2.72549
176938958,12143498-0933454,3581264372742210048, 183.64566, 0.01810, -9.56263, 0.01770, 5239.14990, 86.44439, 4.40741, 0.18328, -0.07900, 0.06209, 0.03624, 0.02856, -0.02468, 0.07559, 0.90747, 0.01454, 0.85489, 0.01987, 0.55572, 0.04084, 10.06227, 0.09475, 16.43400, 0.07700, 6.17256, 2.20630, 0.57160, 0.75440, 0.75632, 1.31905, 1.37956
429295277,12170219-5104301,6125839561398320896, 184.25922, 0.00900, -51.07516, 0.01000, 6017.36475, 75.05568, 4.15918, 0.17792, -0.21379, 0.05288, -0.00914, 0.02000, -0.22686, 0.06040, 1.32917, 0.02190, 1.03139, 0.03354, 2.07462, 0.12420, 9.83285, 0.09211, 51.08800, 0.10300, 5.95095, 2.14281, 1.07048, 1.39323, 1.41642, 2.38444, 2.49345
130634730,12303152-0109391,3695568295896473856, 187.63140, 0.01290, -1.16092, 0.00970, 5718.15039, 89.25729, 4.13967, 0.18232, -0.25694, 0.07489, 0.00465, 0.03893, -0.24930, 0.09439, 1.29625, 0.02515, 0.94405, 0.03635, 1.60873, 0.11851, 10.01529, 0.07918, 38.14500, 0.10600, 7.23105, 2.28209, 0.95404, 1.24923, 1.26235, 2.15309, 2.25155
380255458,12323296-0936274,3579426053724051584, 188.13732, 0.01430, -9.60761, 0.00740, 5781.08398, 93.70586, 4.47394, 0.18500, 0.30601, 0.07980, -0.03520, 0.04299, 0.25575, 0.10054, 0.99893, 0.01612, 1.05595, 0.03462, 0.99829, 0.07243, 9.28825, 0.43065, 0.91500, 0.09900, 5.21196, 2.31815, 0.74964, 0.98038, 0.99189, 1.68702, 1.76416
429302130,12331508-0937306,3579423824637320576, 188.31274, 0.01640, -9.62520, 0.00810, 5749.95264, 98.85370, 4.35507, 0.18575, -0.15495, 0.08789, 0.01416, 0.04878, -0.13298, 0.11396, 0.95504, 0.01653, 0.94566, 0.04472, 0.89296, 0.06889, 9.70799, 0.30785, -34.24300, 0.09800, 6.04078, 2.37278, 0.70988, 0.92895, 0.93928, 1.59977, 1.67292
110999033,12353448-1004091,3578596339057980160, 188.89351, 0.02000, -10.06928, 0.01130, 4141.96387, 115.04547, 4.53054, 0.19968, 0.33158, 0.14791, 0.08422, 0.09838, 0.46247, 0.21370, 0.69554, 0.00917, 0.72807, 0.01795, 0.12754, 0.01462, 9.90983, 0.33255, 1.99400, 0.13700, 6.36977, 2.64501, 0.28452, 0.37758, 0.37647, 0.69107, 0.72544
72985912,12371018-4229531,6145831672086347264, 189.29234, 0.01110, -42.49806, 0.00990, 6123.34229, 74.82740, 3.90518, 0.18159, -0.15176, 0.05406, -0.00833, 0.01886, -0.16365, 0.06068, 2.07237, 0.04105, 1.23572, 0.03071, 5.40762, 0.34072, 9.63205, 0.12479, 6.58300, 0.08500, 7.54459, 2.13955, 1.72108, 2.23490, 2.27725, 3.81667, 3.99108
288605104,12482386-0831393,3675107415294850816, 192.09939, 0.01610, -8.52758, 0.00830, 5806.65674, 94.95951, 4.43140, 0.18322, 0.13531, 0.08568, -0.00940, 0.04675, 0.12260, 0.10950, 1.02108, 0.01808, 1.04263, 0.04124, 1.06155, 0.07912, 9.45847, 0.37986, -11.99700, 0.11100, 5.98917, 2.37502, 0.77223, 1.00942, 1.02178, 1.73588, 1.81526
73717937,12484555-4736492,6127982342061605120, 192.18956, 0.01110, -47.61368, 0.00850, 5774.83887, 77.59269, 4.24900, 0.18251, 0.34084, 0.05463, -0.02132, 0.02081, 0.31007, 0.06235, 1.30433, 0.02303, 1.12486, 0.03518, 1.69459, 0.10913, 9.76426, 0.13958, 22.97200, 0.11100, 5.12079, 2.15647, 0.97693, 1.27780, 1.29263, 2.19915, 2.29971
404340025,13031871-4938228,6084610486697803008, 195.82817, 0.01040, -49.63978, 0.01320, 6031.98828, 103.92364, 4.29514, 0.18220, 0.21584, 0.11326, -0.04807, 0.09887, 0.14932, 0.17961, 1.24626, 0.02275, 1.12308, 0.05980, 1.84145, 0.14393, 9.61713, 0.23587, 47.22600, 0.09700, 8.60125, 2.42660, 1.00795, 1.31144, 1.33367, 2.24376, 2.34634
347808666,13153903-1249374,3609490176256948608, 198.91245, 0.01700, -12.82703, 0.01350, 5566.47314, 99.17261, 4.37667, 0.18487, -0.20018, 0.08599, 0.04807, 0.04324, -0.12722, 0.10843, 1.00361, 0.02003, 0.90150, 0.03638, 0.86600, 0.07092, 9.98956, 0.14104, -9.98200, 0.10800, 7.68769, 2.33886, 0.70428, 0.92476, 0.93187, 1.60047, 1.67366
335639322,13184102-1329453,3609204573815703040, 199.67087, 0.01490, -13.49618, 0.01060, 4903.87451, 105.25830, 4.53731, 0.18728, 0.25102, 0.09926, 0.05244, 0.05585, 0.33097, 0.13106, 0.79749, 0.01127, 0.85160, 0.02810, 0.32945, 0.02986, 9.68547, 0.41205, 26.98000, 0.07100, 4.88904, 2.43240, 0.44580, 0.59054, 0.58986, 1.04533, 1.09377
178941218,13191957-0830339,3624969886932157568, 199.83152, 0.01510, -8.50954, 0.01010, 5578.40625, 113.79608, 4.39423, 0.18641, -0.22651, 0.10925, 0.14040, 0.05959, -0.00755, 0.14612, 0.98971, 0.01777, 0.95270, 0.04905, 0.84949, 0.07595, 9.81049, 0.27243, -14.41000, 0.10300, 5.99246, 2.51909, 0.69720, 0.91528, 0.92251, 1.58351, 1.65592
97975207,13192488-2935522,6182895212625492608, 199.85377, 0.01150, -29.59782, 0.00910, 4993.00781, 86.48655, 4.55461, 0.18273, 0.15778, 0.06361, 0.00071, 0.02715, 0.15931, 0.07511, 0.77294, 0.01096, 0.83137, 0.02224, 0.33260, 0.02494, 9.55860, 0.43927, 5.80800, 0.07700, 7.29058, 2.20339, 0.44643, 0.59089, 0.59069, 1.04236, 1.09049
179022719,13284030-1123574,3611408995846052736, 202.16785, 0.01240, -11.39928, 0.00840, 5435.61377, 92.15303, 4.45235, 0.18246, -0.03240, 0.07363, 0.03727, 0.03809, 0.02393, 0.09355, 0.90399, 0.01560, 0.92400, 0.03594, 0.63892, 0.04872, 9.71449, 0.31974, 3.50800, 0.09800, 6.87088, 2.26801, 0.60813, 0.80028, 0.80466, 1.39041, 1.45403
294301883,13350194-1730124,3603529272750802560, 203.75820, 0.01600, -17.50350, 0.01270, 5927.06104, 80.88875, 4.32932, 0.18003, -0.00767, 0.06073, 0.00265, 0.03242, -0.00341, 0.07719, 1.09618, 0.01958, 1.03568, 0.03991, 1.32814, 0.08679, 9.66492, 0.18345, -4.47700, 0.08800, 5.90003, 2.19979, 0.85960, 1.12089, 1.13738, 1.92212, 2.01001
294319820,13360854-1400331,3606709167752821632, 204.03551, 0.01410, -14.00925, 0.00990, 5722.93262, 86.66539, 4.40979, 0.18052, 0.05858, 0.06708, -0.03660, 0.03128, 0.00607, 0.08047, 0.97829, 0.01841, 0.97140, 0.04023, 0.91941, 0.06569, 9.69299, 0.29050, -22.17400, 0.09600, 5.83867, 2.23192, 0.72110, 0.94413, 0.95413, 1.62704, 1.70144
405675224,13372870-1420558,3606497339965759744, 204.36955, 0.02350, -14.34887, 0.01920, 5141.94678, 118.83571, 4.48528, 0.19425, -0.22450, 0.09937, -0.13259, 0.08498, -0.40625, 0.14859, 0.80001, 0.01665, 0.79184, 0.02884, 0.40062, 0.04077, 9.99860, 0.22572, -25.42600, 0.08600, 4.83206, 2.51034, 0.48717, 0.64377, 0.64460, 1.12943, 1.18134
677945,13374504-0835494,3618386664139093504, 204.43767, 0.01490, -8.59709, 0.00990, 4579.10547, 82.47731, 4.63092, 0.18348, -0.07831, 0.06163, 0.16237, 0.03216, 0.17591, 0.08144, 0.67347, 0.00891, 0.72154, 0.01519, 0.17862, 0.01373, 9.30385, 0.53644, -12.40100, 0.09300, 6.65309, 2.19334, 0.33208, 0.44074, 0.43939, 0.79072, 0.82815
678699,13374537-1126404,3610666305805354624, 204.43885, 0.01370, -11.44466, 0.01040, 5763.89502, 74.74684, 4.42189, 0.17699, 0.11008, 0.04900, 0.00944, 0.02231, 0.12421, 0.05906, 1.02792, 0.01687, 1.03733, 0.03268, 1.04453, 0.06420, 9.54498, 0.28355, -10.37500, 0.09100, 5.42462, 2.12592, 0.76733, 1.00387, 1.01530, 1.72817, 1.80720
706595,13382614-0855378,3618361345307363584, 204.60898, 0.01550, -8.92716, 0.01030, 5991.18896, 91.32075, 4.16530, 0.18543, -0.06683, 0.08503, 0.00416, 0.04274, -0.06003, 0.10575, 1.38748, 0.02771, 1.10916, 0.04711, 2.22122, 0.16223, 9.73548, 0.10635, -8.34500, 0.10500, 7.03838, 2.32773, 1.10881, 1.44392, 1.46713, 2.47256, 2.58561
707724,13391579-1054250,3616725370788652672, 204.81576, 0.01470, -10.90700, 0.01190, 5860.84277, 91.55638, 4.36443, 0.18293, -0.02206, 0.08084, 0.00215, 0.04313, -0.01825, 0.10265, 1.12975, 0.02138, 1.01532, 0.04472, 1.34865, 0.09872, 9.78971, 0.14915, 4.72900, 0.09100, 7.83897, 2.30074, 0.86851, 1.13405, 1.14918, 1.94766, 2.03672
243417115,13412585-4637530,6107243662975078144, 205.35751, 0.03410, -46.63143, 0.02700, 5318.89111, 82.05055, 4.45969, 0.17996, 0.16101, 0.05869, 0.06867, 0.02458, 0.26499, 0.06994, 0.97652, 0.01701, 0.92682, 0.02965, 0.68353, 0.04853, 9.99529, 0.15634, -49.08600, 0.08200, 4.79638, 2.19199, 0.63194, 0.83310, 0.83616, 1.45280, 1.51935
743782,13413348-0923271,3618083684261605248, 205.38943, 0.01640, -9.39086, 0.01100, 5754.18555, 102.27192, 4.17511, 0.18514, -0.01926, 0.09779, 0.04371, 0.05450, 0.04707, 0.12811, 1.35238, 0.02615, 1.03449, 0.05197, 1.79561, 0.14568, 9.91792, 0.13475, -16.77200, 0.11000, 3.92865, 2.52413, 1.00647, 1.31697, 1.33172, 2.26773, 2.37143
771548,13414671-1051447,3616620814104819328, 205.44451, 0.01360, -10.86255, 0.01110, 5897.52246, 92.42369, 4.43001, 0.18433, -0.27395, 0.08440, 0.04753, 0.04350, -0.20212, 0.10730, 1.01118, 0.01815, 0.97341, 0.04570, 1.10775, 0.08017, 9.68811, 0.26825, -12.67900, 0.11400, 8.63890, 2.33756, 0.78597, 1.02551, 1.03996, 1.75974, 1.84021
176966903,13550570-0526330,3620612011248988416, 208.77376, 0.01750, -5.44249, 0.01220, 6008.03711, 76.27783, 3.78271, 0.18074, 0.07731, 0.05561, 0.01748, 0.02057, 0.10337, 0.06347, 2.63142, 0.05007, 1.43999, 0.05675, 8.08042, 0.51355, 9.46571, 0.18524, -2.44300, 0.08200, 11.90168, 2.14100, 2.11344, 2.75118, 2.79640, 4.70940, 4.92472
220029715,13552567-2112276,6288858347945925504, 208.85674, 0.01410, -21.20786, 0.01120, 4924.39160, 92.36977, 4.54618, 0.18450, 0.20383, 0.07748, 0.02307, 0.03916, 0.23859, 0.09709, 0.77756, 0.01097, 0.83568, 0.02388, 0.31846, 0.02558, 9.58889, 0.43059, 9.12900, 0.06600, 5.56955, 2.28654, 0.43796, 0.58006, 0.57949, 1.02594, 1.07345
2621212,13553641-0608100,3620501712193719296, 208.90144, 0.01490, -6.13608, 0.01280, 4600.27197, 79.92073, 4.63058, 0.18175, -0.03142, 0.05672, -0.00379, 0.02550, -0.03670, 0.06787, 0.68084, 0.00904, 0.71521, 0.01688, 0.18596, 0.01386, 9.70727, 0.41740, -0.59100, 0.06400, 6.61396, 2.16493, 0.33858, 0.44933, 0.44800, 0.80541, 0.84346
2712931,14010552-0932243,3615511514247390848, 210.27298, 0.01790, -9.54024, 0.01580, 5601.40625, 155.54778, 4.25881, 0.20221, -0.01780, 0.15679, 0.01297, 0.08412, 0.00386, 0.20027, 1.13477, 0.02261, 0.96344, 0.05391, 1.13519, 0.13463, 9.96625, 0.15225, -3.58200, 0.14800, 4.56384, 3.06936, 0.80521, 1.05663, 1.06542, 1.82689, 1.91043
189677517,14021128-1504100,6301049320557719552, 210.54702, 0.01240, -15.06950, 0.01100, 6063.00684, 85.52456, 4.33748, 0.17966, -0.13147, 0.07491, -0.02526, 0.03317, -0.16786, 0.08879, 1.16109, 0.02071, 1.03524, 0.04106, 1.63154, 0.10910, 9.70929, 0.13851, -11.51700, 0.11800, 10.60138, 2.25662, 0.94760, 1.23210, 1.25382, 2.10667, 2.20297
2764004,14023306-1001254,3614661419960402944, 210.63761, 0.01600, -10.02368, 0.01380, 5501.20361, 99.78188, 4.45822, 0.18499, -0.06945, 0.08467, 0.08508, 0.04582, 0.06036, 0.11108, 0.94016, 0.01822, 0.93903, 0.04159, 0.72496, 0.05979, 9.77179, 0.31837, -53.68800, 0.09900, 5.53121, 2.35251, 0.64608, 0.84930, 0.85487, 1.47266, 1.54002
19924852,14063916-0931354,3615089503644951168, 211.66317, 0.01660, -9.52657, 0.01370, 5252.44092, 99.45126, 3.77799, 0.19689, -0.27018, 0.08031, 0.12817, 0.04063, -0.07181, 0.10378, 2.25149, 0.06600, 1.12066, 0.05448, 3.45381, 0.33211, 9.81739, 0.15099, -21.50000, 0.11200, 6.60029, 2.28336, 1.42425, 1.87938, 1.88451, 3.28460, 3.43522
432254760,15125956-1643282,6259263137059042048, 228.24824, 0.01470, -16.72465, 0.01340, 5526.46191, 84.63920, 4.00303, 0.17959, 0.18638, 0.06468, 0.01115, 0.02972, 0.20306, 0.07825, 1.71504, 0.03156, 1.07301, 0.03629, 2.45719, 0.17593, 9.95864, 0.13798, 21.36000, 0.15100, 9.66609, 2.20360, 1.18825, 1.56133, 1.57224, 2.70528, 2.82901
428820090,15215519-2013539,6253186686054822784, 230.47990, 0.01630, -20.23180, 0.01610, 4893.56055, 72.95089, 4.62069, 0.17738, 0.11161, 0.04486, 0.02945, 0.01608, 0.15551, 0.05093, 0.73519, 0.00824, 0.80737, 0.01310, 0.27766, 0.01771, 9.07457, 0.50764, -10.24800, 0.10100, 6.12802, 2.09165, 0.40941, 0.54239, 0.54172, 0.96049, 1.00502
73848324,15321784-2221297,6239702034929248512, 233.07434, 0.01970, -22.35835, 0.01670, 5625.66699, 75.93226, 4.34829, 0.17776, 0.32499, 0.04918, -0.02240, 0.01644, 0.29256, 0.05464, 1.07807, 0.01868, 1.03554, 0.03503, 1.04259, 0.06698, 9.76552, 0.17717, 33.02700, 0.08600, 6.03366, 2.12154, 0.77091, 1.01119, 1.02004, 1.74713, 1.82702
186072225,15322041-2525598,6237984666486530688, 233.08490, 0.01490, -25.43334, 0.01050, 5740.54053, 79.62476, 4.37912, 0.17869, 0.02838, 0.05672, -0.03149, 0.02255, -0.01718, 0.06524, 0.97934, 0.01660, 0.96819, 0.03650, 0.93283, 0.06075, 9.70544, 0.24625, -18.35300, 0.11700, 10.02902, 2.16055, 0.72583, 0.95000, 0.96039, 1.63641, 1.71124
426077080,15520027-7629363,5780064805397000832, 238.00101, 0.01240, -76.49349, 0.01350, 7226.85352, 130.60581, 3.83667, 0.18388, 0.36013, 0.16333, -0.44525, 0.08113, -0.16299, 0.17878, 2.79776, 0.05221, 1.82627, 0.07679, 19.12129, 1.55942, 9.06172, 0.13488, -31.48300, 0.27400, 23.98272, 3.10168, 3.12147, 3.96136, 4.13018, 6.67607, 6.96240
77574118,15565413-2528256,6235673424328290688, 239.22551, 0.01370, -25.47385, 0.00790, 6184.96826, 74.10169, 3.95782, 0.18477, 0.24801, 0.04997, 0.07292, 0.01660, 0.35834, 0.05625, 1.96816, 0.03911, 1.47813, 0.02861, 5.07680, 0.31653, 9.38381, 0.10287, -53.83653, 0.32418, 6.99028, 2.11654, 1.66361, 2.15737, 2.20121, 3.67997, 3.84804
12629920,15584723-2153413,6243506654403685504, 239.69680, 0.01790, -21.89487, 0.01220, 5095.68994, 70.05775, 2.90169, 0.18774, 0.06804, 0.04148, 0.00190, 0.01188, 0.07080, 0.04501, 8.51728, 0.13415, 2.10536, 0.09841, 43.80854, 2.78022, 9.01010, 0.18349, -55.26461, 0.26036, 12.31592, 2.05818, 5.10351, 6.74767, 6.75275, 11.85789, 12.40355
49041158,16101736-1955336,6245654928320876032, 242.57252, 0.01420, -19.92601, 0.00860, 6223.65186, 84.33714, 4.21192, 0.17860, -0.04179, 0.07691, 0.03993, 0.03281, 0.01814, 0.09160, 1.29478, 0.02277, 1.17731, 0.04207, 2.25264, 0.14578, 9.48322, 0.15690, -9.73100, 0.12000, 13.60451, 2.28692, 1.10651, 1.43371, 1.46408, 2.44384, 2.55541
52482964,16132427-1709183,6249441886884761600, 243.35109, 0.01510, -17.15520, 0.00980, 5610.73389, 82.94853, 4.17189, 0.18719, 0.28117, 0.06206, 0.01217, 0.02534, 0.29928, 0.07256, 1.32067, 0.02464, 1.05096, 0.04290, 1.54797, 0.10845, 9.94889, 0.13220, 32.63976, 0.39166, 6.22942, 2.19716, 0.93993, 1.23321, 1.24367, 2.13162, 2.22910
68504570,16134824-2447132,6049595065740634624, 243.45096, 0.01280, -24.78705, 0.00700, 5325.36768, 80.44810, 4.51999, 0.17871, -0.02930, 0.05358, 0.00784, 0.02159, -0.01758, 0.06236, 0.82770, 0.01399, 0.86575, 0.02788, 0.49349, 0.03423, 9.70476, 0.34664, -0.91642, 0.36270, 7.05579, 2.15987, 0.53681, 0.70762, 0.71029, 1.23373, 1.29024
68694240,16152210-2846485,6039077992201161216, 243.84223, 0.01380, -28.78022, 0.00750, 5749.84424, 91.55686, 4.07211, 0.18468, 0.35673, 0.07623, 0.01347, 0.04029, 0.37706, 0.09690, 1.61283, 0.02845, 1.22650, 0.06104, 2.54634, 0.18575, 9.72692, 0.16415, 37.16900, 0.10400, 5.59160, 2.27968, 1.19875, 1.56870, 1.58613, 2.70150, 2.82503
98088236,16154928-2549065,6048723320517323008, 243.95537, 0.01380, -25.81848, 0.00770, 6369.94141, 71.48992, 3.65843, 0.18153, -0.16550, 0.05334, 0.05534, 0.01768, -0.08234, 0.05985, 2.47819, 0.04468, 1.30884, 0.03307, 9.05638, 0.52205, 9.55556, 0.16736, 18.91340, 0.48739, 23.99942, 2.15930, 2.20639, 2.84960, 2.91939, 4.84535, 5.06603
98094704,16163910-2552121,6048675667859703040, 244.16294, 0.01390, -25.87007, 0.00790, 6283.06738, 83.82067, 3.77723, 0.18105, -0.01304, 0.07734, 0.05903, 0.02969, 0.07612, 0.08978, 2.25101, 0.04887, 1.21134, 0.03254, 7.07174, 0.48739, 9.72156, 0.05990, -14.10843, 0.63919, 16.05941, 2.30040, 1.95608, 2.53118, 2.58819, 4.31007, 4.50667
52897229,16192005-1620139,4328017176720926592, 244.83350, 0.01700, -16.33720, 0.01200, 6112.38428, 108.32678, 3.83191, 0.19142, -0.03438, 0.14606, 0.25346, 0.07737, 0.37643, 0.19889, 2.30318, 0.05071, 1.51946, 0.08530, 6.63018, 0.55487, 9.39346, 0.12110, -61.86100, 0.27900, 36.61704, 3.31179, 1.90654, 2.47632, 2.52265, 4.22987, 4.42317
52897584,16192722-1641208,4327969794642234240, 244.86354, 0.01250, -16.68921, 0.00850, 5925.57617, 93.54018, 4.23018, 0.18237, -0.22978, 0.08600, 0.01334, 0.04365, -0.20956, 0.10768, 1.18089, 0.02126, 0.97836, 0.04682, 1.53975, 0.11213, 9.89008, 0.11846, -10.06500, 0.09200, 4.53254, 2.41353, 0.92560, 1.20699, 1.22471, 2.06984, 2.16448
205336474,16363840-2814205,6044406710890711552, 249.16000, 0.01370, -28.23908, 0.00900, 6128.90088, 89.54264, 3.90402, 0.19467, 0.30390, 0.07759, -0.08432, 0.04712, 0.18529, 0.10068, 2.33900, 0.04654, 1.40650, 0.08372, 6.91327, 0.48971, 9.52446, 0.10290, -46.96900, 0.09200, 7.51821, 2.25780, 1.94556, 2.52610, 2.57428, 4.31350, 4.51060
206005802,16414874-2721397,6034068342347860224, 250.45312, 0.01760, -27.36102, 0.01160, 6128.03418, 110.75557, 3.69183, 0.19539, -0.15650, 0.14115, 0.03170, 0.06417, -0.10777, 0.17098, 2.44995, 0.05654, 1.37720, 0.09846, 7.57893, 0.65201, 9.49175, 0.10914, -39.79100, 0.20300, 13.23853, 2.59308, 2.03715, 2.64506, 2.69546, 4.51671, 4.72310
437444661,16494226-1932340,4130539180358512768, 252.42601, 0.01430, -19.54306, 0.00690, 5092.97803, 201.19182, 4.40084, 0.22108, -0.07650, 0.17375, 0.11526, 0.09722, 0.10372, 0.23342, 0.83376, 0.01320, 0.85800, 0.03813, 0.41892, 0.06808, 9.83379, 0.38451, -2.59000, 0.15100, 6.25427, 3.07061, 0.49912, 0.65993, 0.66041, 1.15983, 1.21321
437486495,16503926-1938380,4130545369413498368, 252.66358, 0.01490, -19.64395, 0.00660, 7243.92529, 81.02937, 3.46772, 0.20473, 0.05097, 0.09594, -0.18752, 0.04730, -0.20126, 0.11210, 4.09945, 0.08929, 2.01275, 0.11732, 41.44376, 2.59165, 8.98469, 0.33535, -18.67700, 0.58200, 15.34642, 2.36682, 4.59368, 5.82801, 6.07813, 9.82099, 10.24120
15283600,16520791-2423163,4125303821381594240, 253.03287, 0.01600, -24.38797, 0.00810, 5735.69580, 73.34114, 3.98755, 0.18225, 0.35627, 0.04667, -0.03334, 0.01698, 0.30811, 0.05255, 1.89951, 0.03611, 1.22981, 0.05655, 3.49743, 0.22323, 9.75583, 0.16761, 1.65625, 0.30838, 7.35558, 2.10032, 1.40570, 1.84002, 1.85996, 3.16989, 3.31484
405862830,18361497-4337143,6710155125991377024, 279.06247, 0.01390, -43.62060, 0.01330, 5018.30469, 79.12431, 4.59808, 0.17922, 0.05788, 0.05259, -0.01262, 0.02008, 0.03961, 0.06010, 0.74934, 0.00941, 0.82065, 0.01548, 0.31900, 0.02168, 9.19484, 0.48888, 20.12500, 0.08200, 5.76795, 2.15016, 0.43679, 0.57799, 0.57794, 1.01862, 1.06561
154796579,18433035-2524397,4073442370500076288, 280.87653, 0.01620, -25.41106, 0.01420, 5585.79688, 121.06836, 4.25240, 0.18984, -0.02786, 0.11305, 0.11762, 0.06371, 0.15441, 0.15240, 1.11233, 0.02189, 0.95449, 0.03924, 1.07863, 0.10305, 10.01744, 0.14730, -55.89000, 0.10100, 6.53980, 2.48943, 0.78539, 1.03091, 1.03919, 1.78320, 1.86474
154797962,18433141-2511365,4073463222522802816, 280.88087, 0.01460, -25.19352, 0.01330, 4120.58301, 84.60198, 1.20099, 0.39477, -0.76292, 0.06815, 0.29477, 0.03143, -0.28025, 0.08836, 43.35296, 4.48264, 1.41545, 0.26412, 484.29283, 108.91351, 9.43132, 0.24478, 81.71100, 0.07500, 7.07793, 2.18622, 17.54309, 23.27936, 23.21232, 42.65036, 44.77809
154896670,18442777-2545133,4073371142759019264, 281.11576, 0.01860, -25.75380, 0.01680, 5042.56152, 149.59582, 2.89476, 0.26268, -0.61116, 0.12975, 0.20019, 0.06385, -0.29240, 0.16900, 8.47576, 0.56606, 2.03258, 0.30616, 41.49258, 7.51562, 9.01340, 0.28083, 6.19100, 0.09100, 7.27017, 2.52978, 4.97690, 6.58413, 6.58523, 11.59309, 12.12744
5604455,18452250-2256243,4078446935109469184, 281.34371, 0.01830, -22.94025, 0.01720, 5521.70850, 116.08973, 4.18769, 0.18899, -0.23135, 0.11616, 0.16723, 0.06650, 0.03201, 0.16016, 1.22433, 0.02293, 0.94953, 0.03298, 1.24789, 0.11524, 10.08405, 0.17789, -62.78600, 0.14100, 6.64855, 2.53361, 0.84695, 1.11296, 1.12065, 1.92868, 2.01689
155246423,18452399-2601103,4073173054531303552, 281.34997, 0.02480, -26.01960, 0.02370, 5071.83594, 157.99945, 3.57051, 0.24851, 0.31026, 0.15187, 0.16945, 0.08473, 0.57814, 0.20697, 2.97719, 0.13072, 1.33899, 0.13464, 5.24442, 0.80803, 9.61636, 0.17966, -5.79400, 0.09600, 3.15295, 3.04234, 1.76741, 2.33743, 2.33856, 4.11120, 4.30052
465926320,18454575-2603548,4073171817580208000, 281.44063, 0.01370, -26.06514, 0.01330, 5880.27637, 85.44410, 4.12641, 0.19921, -0.10425, 0.06931, 0.00574, 0.03151, -0.09543, 0.08341, 1.34948, 0.02419, 1.02019, 0.04302, 1.95001, 0.13340, 9.90848, 0.10250, -20.57900, 0.09700, 6.65639, 2.24988, 1.04354, 1.36204, 1.38076, 2.33816, 2.44508
465915500,18460309-2422271,4078020462037622400, 281.51290, 0.01860, -24.37418, 0.01700, 4992.73877, 143.06002, 3.21242, 0.24264, 0.13822, 0.12669, -0.01462, 0.07042, 0.11868, 0.16266, 4.85221, 0.19018, 1.37216, 0.18169, 13.08628, 1.83303, 9.55246, 0.19695, -41.37800, 0.09400, 5.70623, 2.53429, 2.80029, 3.70651, 3.70523, 6.53848, 6.84038
177871423,18463385-2228561,4078497061634437504, 281.64113, 0.01200, -22.48226, 0.01250, 5509.86426, 91.56315, 4.33060, 0.18354, 0.02680, 0.07417, -0.00094, 0.03951, 0.02607, 0.09418, 1.00445, 0.01748, 0.91481, 0.03360, 0.83281, 0.06261, 9.99865, 0.13852, -48.02800, 0.07600, 5.16559, 2.28758, 0.69223, 0.90983, 0.91593, 1.57721, 1.64935
155684179,18470139-2420155,4075038341649392128, 281.75577, 0.02000, -24.33766, 0.01750, 4411.32373, 106.27699, 1.00768, 0.61056, -1.64675, 0.09248, 0.18313, 0.04184, -1.35756, 0.11603, 57.48330, 5.04404, 1.12514, 0.22087, 1117.90534, 226.57048, 9.57605, 0.26179, 30.97300, 0.13400, 8.33212, 2.32788, 26.41752, 35.07226, 34.95459, 63.39375, 66.44223
324364668,18471852-2446290,4074945540323911424, 281.82721, 0.01800, -24.77477, 0.01750, 5499.58154, 109.14686, 4.37244, 0.21176, 0.07853, 0.09612, -0.03855, 0.05301, 0.02398, 0.12217, 0.93898, 0.01737, 0.91305, 0.04274, 0.72232, 0.06344, 9.88503, 0.26229, -1.76000, 0.10200, 12.04077, 2.38973, 0.64495, 0.84783, 0.85337, 1.47018, 1.53743
325608531,18480911-2453037,4074928600972470784, 282.03794, 0.02380, -24.88441, 0.02170, 4256.22754, 118.93349, 1.76652, 0.37882, -0.52785, 0.12402, 0.22171, 0.06105, -0.17250, 0.16242, 23.09661, 3.07495, 1.15587, 0.22775, 156.17774, 45.98996, 9.78240, 0.24572, -148.98599, 0.07400, 6.61065, 2.41671, 9.92232, 13.17167, 13.12882, 23.97838, 25.15257
441907126,18530342-2224252,4078733014274957184, 283.26432, 0.01290, -22.40706, 0.01230, 5376.51855, 115.98618, 4.48531, 0.18743, 0.04212, 0.09714, 0.07935, 0.05851, 0.16334, 0.13324, 0.89907, 0.01569, 0.91897, 0.04274, 0.60494, 0.05648, 9.76995, 0.37643, 25.02900, 0.11400, 4.81736, 2.50857, 0.59314, 0.78127, 0.78481, 1.35989, 1.42215
90605642,18534430-2632189,4073600356552513280, 283.43464, 0.01230, -26.53873, 0.01250, 5773.84180, 82.67147, 4.05924, 0.17974, -0.45798, 0.06578, 0.07271, 0.02928, -0.34760, 0.08003, 1.35717, 0.02436, 0.91334, 0.03060, 1.83333, 0.12413, 10.06100, 0.09352, -24.69000, 0.11200, 5.66944, 2.23076, 1.01618, 1.32916, 1.34456, 2.28760, 2.39221
90784652,18541486-2753093,6762109283799982336, 283.56191, 0.01630, -27.88599, 0.01550, 7539.89844, 135.66106, 4.10546, 0.18960, -0.67411, 0.23925, nan, nan, -0.67411, 0.23925, 1.66780, 0.03598, 1.46128, 0.08706, 8.04981, 0.67739, 9.14675, 0.16558, 16.61524, 3.10724, 37.68428, 5.34116, 2.01327, 2.54323, 2.66386, 4.28038, 4.45392
90785991,18543518-2811194,6762085953537233920, 283.64643, 0.01610, -28.18885, 0.01480, 4926.32812, 107.62888, 4.44424, 0.18999, 0.48832, 0.10365, 0.05471, 0.05714, 0.57161, 0.13562, 0.83814, 0.01291, 0.88183, 0.03159, 0.37058, 0.03443, 9.80620, 0.36850, -25.44700, 0.08100, 4.87771, 2.44278, 0.47241, 0.62567, 0.62507, 1.10654, 1.15777
442025716,18543832-1914236,4086101077895346304, 283.65967, 0.01770, -19.23992, 0.01600, 7500.09766, 85.60551, 3.86976, 0.20011, -0.86729, 0.20292, nan, nan, -0.86729, 0.20292, 2.47370, 0.06440, 1.63383, 0.10903, 17.34014, 1.20273, 9.14331, 0.15423, -3.65940, 2.09499, 24.32190, 3.58403, 2.95665, 3.73680, 3.91209, 6.29000, 6.54725
414772236,18592291-1759194,4086704331816968832, 284.84550, 0.01330, -17.98877, 0.01150, 5619.17676, 124.67498, 4.36658, 0.19003, 0.10690, 0.13071, 0.00098, 0.07572, 0.11045, 0.17174, 1.01529, 0.01859, 0.97046, 0.05503, 0.92037, 0.08866, 9.82049, 0.29788, -37.02300, 0.13300, 8.31679, 2.56090, 0.72451, 0.95043, 0.95864, 1.64245, 1.71756
201604954,19002314-5453354,6638230431120193280, 285.09652, 0.01000, -54.89335, 0.00910, 5594.39795, 78.96156, 4.33963, 0.17791, 0.15200, 0.05575, 0.01343, 0.02349, 0.17203, 0.06570, 1.09560, 0.01918, 0.98216, 0.03415, 1.05303, 0.07006, 9.93569, 0.10997, -19.76200, 0.10400, 3.94548, 2.20564, 0.77574, 1.01809, 1.02643, 1.76060, 1.84111
377241703,19015453-1817540,4085889082626856448, 285.47720, 0.01860, -18.29839, 0.01680, 6211.73828, 76.34207, 3.99526, 0.19067, 0.00231, 0.05733, -0.02252, 0.02292, -0.03014, 0.06618, 1.81117, 0.03277, 1.30094, 0.04811, 4.37432, 0.26737, 9.53326, 0.11065, 25.96100, 0.10300, 9.81864, 2.15007, 1.54263, 1.99932, 2.04114, 3.40869, 3.56433
335899543,19041958-1756195,4087423588540592256, 286.08183, 0.02660, -17.93891, 0.02280, 5153.21240, 77.58427, 4.36918, 0.17980, -0.12206, 0.05009, 0.05836, 0.01660, -0.03412, 0.05617, 0.91141, 0.01475, 0.84855, 0.01494, 0.52467, 0.03593, 10.09588, 0.39292, -68.12200, 0.09100, 7.43369, 2.12747, 0.55727, 0.73630, 0.73735, 1.29125, 1.35058
2670610,19173044-2902573,6759444406898402816, 289.37704, 0.01290, -29.04943, 0.01100, 5742.91553, 82.77536, 4.29802, 0.18016, -0.16540, 0.06160, 0.18067, 0.02470, 0.11939, 0.07422, 1.14858, 0.02065, 1.01172, 0.03964, 1.28517, 0.08747, 9.87415, 0.12654, -87.71600, 0.11700, 4.64406, 2.23022, 0.85187, 1.11491, 1.12715, 1.92036, 2.00817
168152235,19193634-2931484,6759357309261307264, 289.90138, 0.01360, -29.53018, 0.01310, 4328.35645, 90.23118, 1.30443, 0.37628, -0.95851, 0.07413, 0.20363, 0.03027, -0.63487, 0.09024, 38.37276, 2.73846, 1.34751, 0.27110, 462.08600, 77.04955, 9.42013, 0.26063, -179.46899, 0.07800, 6.12575, 2.22544, 17.02931, 22.60812, 22.53249, 41.01970, 43.01068
168299520,19202131-2828364,6759580991156579584, 290.08886, 0.01380, -28.47669, 0.01280, 4937.04590, 125.05836, 4.55003, 0.19390, -0.39800, 0.10589, 0.12077, 0.05664, -0.21083, 0.13980, 0.73000, 0.01158, 0.76228, 0.02577, 0.28358, 0.03022, 9.80091, 0.37825, -38.74800, 0.09900, 6.60265, 2.47250, 0.41309, 0.54705, 0.54658, 0.96709, 1.01185
12181371,19210486-1941269,4083382672829717504, 290.27055, 0.01090, -19.69088, 0.01010, 4551.51416, 85.68704, 4.62484, 0.18415, 0.08536, 0.06769, 0.21170, 0.03412, 0.42262, 0.08919, 0.69248, 0.00884, 0.75077, 0.01576, 0.18435, 0.01469, 9.19711, 0.53820, -51.32900, 0.09300, 6.87174, 2.22336, 0.33767, 0.44820, 0.44679, 0.80508, 0.84327
119605900,19262288-2214514,6772454416893148928, 291.59536, 0.01340, -22.24771, 0.01260, 5558.37646, 93.18992, 4.21202, 0.18429, 0.14560, 0.08433, 0.07530, 0.04690, 0.26022, 0.11145, 1.24404, 0.02265, 1.00559, 0.04180, 1.32302, 0.10117, 9.99990, 0.16646, -1.23400, 0.10300, 6.15436, 2.32009, 0.87079, 1.14356, 1.15219, 1.97959, 2.07013
369455629,20464156-4149151,6677909439240233472, 311.67335, 0.01110, -41.82099, 0.00900, 5688.79102, 77.23749, 4.28645, 0.17886, 0.31738, 0.05094, 0.00131, 0.01781, 0.31952, 0.05729, 1.22515, 0.02131, 1.08284, 0.02989, 1.40792, 0.09094, 9.81043, 0.10712, -34.15600, 0.11600, 8.31537, 2.12788, 0.89357, 1.17070, 1.18234, 2.01930, 2.11164
91369561,20501638-4213046,6677454069627686144, 312.56831, 0.02360, -42.21797, 0.01520, 7002.68604, 71.83419, 3.51877, 0.20212, -0.41064, 0.07531, 0.23063, 0.01885, -0.04094, 0.08196, 3.39404, 0.09709, 1.94641, 0.06402, 24.80874, 1.74920, 9.03597, 0.09237, -76.59500, 0.44000, 35.33337, 2.31391, 3.57602, 4.55680, 4.73161, 7.69120, 8.02984
231630147,21083825-5533542,6463801879263478144, 317.15943, 0.00860, -55.56516, 0.00810, 5694.45312, 85.28394, 4.06618, 0.18052, 0.22910, 0.06557, 0.05707, 0.03040, 0.31523, 0.08043, 1.57423, 0.02810, 1.17604, 0.05591, 2.33377, 0.16304, 9.79673, 0.14198, -22.73900, 0.10300, 10.31054, 2.20154, 1.15019, 1.50675, 1.52189, 2.59855, 2.71737
231663901,21145687-5552184,6462994429708755072, 318.73702, 0.01000, -55.87187, 0.00900, 5629.75488, 82.50200, 4.44523, 0.17825, -0.28993, 0.06166, 0.08437, 0.02755, -0.16132, 0.07535, 0.90782, 0.01499, 0.91074, 0.03377, 0.74146, 0.04997, 9.73082, 0.26897, -3.64200, 0.09500, 5.76625, 2.22357, 0.65001, 0.85254, 0.86007, 1.47286, 1.54021
300903537,21261119-2852500,6789333535281440896, 321.54677, 0.01670, -28.88074, 0.01260, 4775.56543, 93.93709, 4.46887, 0.18513, 0.13862, 0.07563, -0.02773, 0.04059, 0.09896, 0.09533, 0.77942, 0.01086, 0.79911, 0.02274, 0.28302, 0.02368, 9.95670, 0.24647, -15.08800, 0.08300, 8.02457, 2.25114, 0.41513, 0.55045, 0.54929, 0.97939, 1.02509
139771134,21363074-5230468,6465490252383851136, 324.12824, 0.00990, -52.51310, 0.00900, 4671.94434, 107.49929, 4.60003, 0.19044, 0.37943, 0.10704, 0.12241, 0.06729, 0.56927, 0.15255, 0.75221, 0.01006, 0.80654, 0.02276, 0.24147, 0.02321, 9.66071, 0.42828, 30.50100, 0.09100, 5.78133, 2.43426, 0.38487, 0.51061, 0.50924, 0.91243, 0.95530
219322317,21531648-5559073,6460596841524512640, 328.31879, 0.00810, -55.98546, 0.00780, 5489.83984, 91.00866, 4.01131, 0.18240, 0.01044, 0.07105, 0.10184, 0.03058, 0.16656, 0.08598, 1.56082, 0.02918, 1.03163, 0.03549, 1.98169, 0.15119, 10.00477, 0.13796, 58.10200, 0.14400, 8.77968, 2.24386, 1.06868, 1.40508, 1.41403, 2.43719, 2.54868
102264230,22044873-1201079,2613413008919918976, 331.20309, 0.01740, -12.01907, 0.01880, 5638.39062, 97.97181, 4.37575, 0.18609, 0.44878, 0.08675, 0.00115, 0.05528, 0.45161, 0.11894, 1.12976, 0.02075, 1.06183, 0.04475, 1.15529, 0.09102, 9.76841, 0.20478, -27.36200, 0.11700, 9.89228, 2.31152, 0.81110, 1.06364, 1.07321, 1.83713, 1.92114
38129680,22093926-1125434,2613822710144971776, 332.41385, 0.02030, -11.42867, 0.02350, 5206.23584, 136.58193, 4.46458, 0.19884, -0.07624, 0.11704, 0.08764, 0.06641, 0.05832, 0.15665, 0.85657, 0.01605, 0.87945, 0.03879, 0.48273, 0.05402, 9.79507, 0.36767, -23.90200, 0.10900, 4.88278, 2.65191, 0.53343, 0.70433, 0.70581, 1.23290, 1.28948
437695245,22122638-1620301,6826271727199243264, 333.11008, 0.01780, -16.34189, 0.01240, 5247.07520, 99.46010, 4.41415, 0.18619, -0.39079, 0.08824, -0.01055, 0.06950, -0.40478, 0.13430, 0.90587, 0.01412, 0.83447, 0.02505, 0.55712, 0.04578, 10.06299, 0.11360, -11.00000, 0.09600, 6.81407, 2.32530, 0.57214, 0.75503, 0.75703, 1.31980, 1.38033
437704321,22150046-1715025,6825931948041984256, 333.75188, 0.01240, -17.25080, 0.01200, 4683.63818, 95.78844, 4.66714, 0.18626, 0.23013, 0.09060, 0.20041, 0.05889, 0.54861, 0.13463, 0.69741, 0.00987, 0.75454, 0.01852, 0.20965, 0.01819, 9.24406, 0.54306, 3.49000, 0.07500, 4.67589, 2.36253, 0.35846, 0.47555, 0.47430, 0.84937, 0.88924
38354061,22200610-0903219,2616071555020488960, 335.02567, 0.01390, -9.05609, 0.01130, 5826.86768, 76.07891, 4.39537, 0.17724, 0.02467, 0.05155, -0.01874, 0.01831, -0.00247, 0.05796, 1.07421, 0.01750, 1.00639, 0.03200, 1.19141, 0.07344, 9.74439, 0.14672, -39.01200, 0.09700, 6.56144, 2.13700, 0.81743, 1.06808, 1.08159, 1.83585, 1.91980
188507501,22211401-1233247,2602237602799035008, 335.30813, 0.01320, -12.55698, 0.01080, 5468.01758, 175.91933, 4.52172, 0.20618, 0.04349, 0.15142, 0.01572, 0.07734, 0.06893, 0.18992, 0.86082, 0.01395, 0.91577, 0.03729, 0.59332, 0.07919, 9.49885, 0.44124, 21.25100, 0.15700, 9.25563, 2.79093, 0.58527, 0.76978, 0.77440, 1.33610, 1.39723
146799150,22504600-1404116,2603155390066307456, 342.69183, 0.01890, -14.07000, 0.01510, 4547.09082, 101.62977, 4.64787, 0.18870, -0.05181, 0.09242, 0.08693, 0.04504, 0.08112, 0.11628, 0.67058, 0.00991, 0.70484, 0.01841, 0.17219, 0.01626, 9.64225, 0.47405, -8.09000, 0.08800, 5.54311, 2.39054, 0.32640, 0.43324, 0.43188, 0.77836, 0.81530
260797169,23114653-6951149,6381573154130013568, 347.94394, 0.00930, -69.85417, 0.01040, 5819.56885, 102.26640, 4.19539, 0.18360, -0.01066, 0.09425, -0.00776, 0.04914, -0.02113, 0.11829, 1.32200, 0.02590, 1.03473, 0.05085, 1.79517, 0.14482, 9.88879, 0.11455, 41.86200, 0.11300, 4.69726, 2.48370, 1.00369, 1.31164, 1.32804, 2.25490, 2.35802
277890574,23330749-7649088,6377434729802003072, 353.28173, 0.01450, -76.81915, 0.01360, 5520.59717, 97.19057, 4.36420, 0.18174, 0.29104, 0.08589, 0.08105, 0.04690, 0.41490, 0.11304, 1.07564, 0.02048, 1.00872, 0.04524, 0.96242, 0.07723, 9.87135, 0.20057, -15.11300, 0.13300, 5.94171, 2.32529, 0.74383, 0.97747, 0.98420, 1.69393, 1.77141


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
